Gas flow and solid deformation in unconventional shale

Shale, a material that is currently at the heart of energy resource development, plays a critical role in the management of civil infrastructures. Whether it concerns geothermal energy, carbon sequestration, hydraulic fracturing, or waste storage, one is likely to encounter shale as it accounts for approximately 75\% of rocks in sedimentary basins. Despite the abundance of experimental data indicating the mechanical anisotropy of these formations, past research has often simplified the modeling process by assuming isotropy. In this study, the anisotropic elasticity model and the advanced anisotropic elastoplasticity model proposed by Semnani et al. (2016) and Zhao et al. (2018) were adopted in traditional gas production and strip footing problems, respectively. This was done to underscore the unique characteristics of unconventional shale. The first application example reveals the effects of bedding on apparent permeability and stress evolutions. In the second application example, we contrast the hydromechanical responses with a comparable case where gas is substituted by incompressible fluid. These novel findings enhance our comprehension of gas flow and solid deformation in shale.

==> main.txt <==
\documentclass[preprint,sort,11pt,authoryear,a4paper,times]{elsarticle}
\newcommand\hmmax{0}
\newcommand\bmmax{0}
\usepackage[margin=2.5cm]{geometry}
\usepackage{graphicx}
\usepackage{amsmath,amsfonts,amssymb,mathrsfs}
\usepackage{verbatim}
\usepackage[colorlinks=true,breaklinks]{hyperref}
\usepackage{mathtools}
\usepackage[labelfont=bf]{caption}
\usepackage{lineno}
\usepackage{bm}
\usepackage{bbm}
\usepackage{booktabs}
\usepackage{soul} % For highlight
\usepackage[dvipsnames]{xcolor}
\usepackage{dsfont}
% \linenumbers
\newcommand{\ie}{{\it i.e.}}
\newcommand{\eg}{{\it e.g.}}
\renewcommand{\d}{\mathrm{d}}
\newcommand{\norm}[1]{\left\lVert#1\right\rVert}
\newcommand{\tens}[1]{{\boldsymbol{#1}}}
\newcommand*{\pd}[3][]{{\frac{\partial^{#1} #2}{\partial #3}}}
\newcommand{\bracs}[1]{\left({#1}\right)}
\newcommand{\bracm}[1]{\left[{#1}\right]}
\newcommand{\abs}[1]{\left|{#1}\right|}
\newcommand*{\dydx}[3][]{\frac{\mathrm{d}^{#1} {#2}}{\mathrm{d} {#3}}}
\newcommand*{\DyDx}[3][]{\frac{\mathrm{D}^{#1} {#2}}{\mathrm{D} {#3}}}
\renewcommand{\vec}[1]{{\mathbf{#1}}}
\DeclareMathOperator{\Tr}{Tr}

\usepackage[most]{tcolorbox}

\newtcbtheorem[auto counter]{theo}%
  {Box}{fonttitle=\bfseries\upshape,colback=blue!5!white,colframe=blue!75!black}{box}

\AtBeginDocument{\hypersetup{citecolor=MidnightBlue,linkcolor=MidnightBlue,urlcolor=MidnightBlue}}

\begin{document}
\begin{frontmatter}
% \title{A novel shale gas apparent permeability model considering poroplasticity and full-scale hydromechanical simulation in a fractured anisotropic reservoir}
\title{Anisotropic poromechanics of gas flow in sedimentary rocks}

% \author[PolyU]{Qi Zhang}
% \address[PolyU]{Department of Civil and Environmental Engineering, The Hong Kong Polytechnic University, Hung Hom, Kowloon, Hong Kong, China}

% \author[UPC]{Xia Yan\corref{cor1}%
% }

% \address[UPC]{Research Center of Multiphase Flow in Porous Media, School of Petroleum Engineering, China University of Petroleum (East China), Qingdao, 266580, China}
% \ead{jsyanxia1989@163.com}
% \cortext[cor1]{Corresponding author}


% \author[PolyU]{Zhen-Yu Yin}

% \author[Cornell]{Zihao Li}
% \address[Cornell]{School of Civil and Environmental Engineering, Cornell University, Ithaca, NY 14853, USA}
% \ead{zl468@cornell.edu}


\begin{abstract}
Solid deformation is always a crucial factor in the shale gas transport model. While previous studies always adopt the assumption of isotropic poroelastic deformation, anisotropic poroelastoplastic deformation is rarely considered, despite the anisotropy being a ubiquitous property of natural rocks. In this work, an anisotropic poromechanical model is established to analyze the matrix porosity and apparent permeability evolutions during the process of shale gas migration. A novel feature of the model is the use of the mixture theory and Biot tensor to derive a rate form for matrix porosity. Subsequent backward integration gives matrix porosity an explicit expression, which can be further substituted into several sophisticated apparent permeability models for full-scale analysis. A recently developed constitutive model appropriate for rocks exhibiting transverse isotropy in both the elastic and plastic responses is adopted in this work. Through the stress point simulation of Terzaghi effective stress and alternative strain tensors, a new ``double-U'' shape curve of apparent permeability is obtained, which cannot be reproduced from the assumption of isotropic poroelasticity. Parametric studies of some plasticity and adsorption parameters are also performed. Finally, a three-dimensional and a plane strain initial-boundary value problems are conducted, from which the impacts of anisotropic poromechanics (Biot tensor, $E_v/E_h$ ratio, bedding plane orientation) on gas production, stress distribution, and equivalent plastic strain are revealed. Advice on the proper use of the simplified gas production model is also provided.
\end{abstract}

\begin{keyword}
Shale gas \sep Anisotropy \sep Apparent permeability \sep Discrete fracture \sep Poromechanics
\end{keyword}
\end{frontmatter}

\section{Introduction}

The ``shale gas revolution'' in North America has had a profound impact on global energy markets, making the exploration of shale gas one of the most popular research topics nowadays. Shale, the most common sedimentary rock on Earth, is estimated to comprise 50\% of the sedimentary rock deposit. Because of its very low permeability, it is also a commonly used seal for carbon sequestration. Thus, knowing the deformation and fluid flow properties of shale is extremely important for the efficient exploration and utilization of natural resources. Similar to many natural and engineering materials, anisotropy is a ubiquitous property \citep{niandou_laboratory_1997,yin_discrete_2019} due to the existence of distinct bedding planes \citep{zhang_poroelastic_2021,zhao_strength_2018}. The bedding plane (or layering) is the result of differences in settlement rates and source inputs during the sedimentation process \citep{zhao_continuum_2020}. Many plasticity models have been developed for anisotropic materials, such as the anisotropic yield criteria proposed by \citet{hoffman_brittle_1967,nova_failure_1980,crook_development_2002,semnani_thermoplasticity_2016,yin_modeling_2011}. Nevertheless, none of these anisotropic plasticity models have been used in the shale gas community.


Darcy's law is the fundamental principle for many applications in the oil and gas industry \citep{wang_novel_2022,jin_two-phase_2022}. However, Darcy's law is only valid for laminar and viscous flow, and any deviations from this linear relation can be defined as non-Darcy flow \citep{zhang_fluid_2021}. Shale consists of an inorganic matrix with pores sizes approximately 1-100 micrometers, and an inorganic clay and organic kerogen matrix with pore sizes approximately 1-200 nanometers \citep{rezaee_fundamentals_2015}. In the micrometer pores, Darcy's law has been shown to be appropriate. However, flow in nanometer-size pores often deviates from using Darcy’s law. In this case, a non-Darcy flow will prevail. \citet{Wang2017} pointed out that non-Darcy flows for gas and liquid can be quite different. On one hand, for liquid, Darcy's law could overestimate the flow rate due to the interaction between fluid particles and the solid pore wall \citep{Xiong2017,Wang2017,Dmitriyev2001}. The result of this interaction is the formation of a boundary layer on which the liquid exhibits higher viscosity \citep{Wang2017,diwu_effect_2018}. As a result, the average fluid flow velocity tends to be lower than the value calculated from Darcy's law \citep{zeng_low_2011,Hansbo1997}. This phenomenon is known in the literature as low-velocity non-Darcy flow. It has been argued in the literature that when the magnitude of the hydraulic gradient is extremely small, say, lower than a scalar called threshold pressure gradient (TPG) \citep{Hao2008}, the boundary layer could prevent the fluid from flowing, and above this TPG, the flow curve in each direction shows a certain level of non-linearity \citep{Wang2011}, followed by a straight line \citep{Li2016}. In other words, Darcy's law should be corrected for the effect of the TPG. However, there also exist some opposite opinions about TPG, which asserted such a threshold does not exist or it is a misinterpretation of experimental data \citep{Wang2017,wang_discussion_2017}.

% It has long been recognized that non-Darcy flow phenomena could exist in many systems involving high flow rate, for example, in the near well-bore region of radial flow, or when we have perforations \citep{wu_generalized_2014,wu_approximate_2002}. It is agreed by most researchers that the main causes of this deviation are inertial effects, turbulence or non-Newtonian fluid behavior. In practice, this high-velocity non-Darcy flow could significantly decrease the productivity of wells and numerous models have been proposed to quantify this behavior, among which the Darcy-Forchheimer non-linear model is the most famous one and it has been widely applied to the numerical studies in oil and gas reservoirs under high flow rate. The constitutive equation for single phase flow is given as follows (single porosity, no gravity, isotropic permeability $k$) \citep{wu_generalized_2014,wu_approximate_2002}:
% \begin{equation}
%     -\nabla p = \frac{\mu_f}{k}\vec{q}\bracs{1 + \frac{\rho_f \beta k \norm{\vec{q}}_2}{\mu_f}}\,,
% \end{equation}
% where $\beta$ is an inertial parameter whose unit is reciprocal length and the second term inside the parentheses is defined as Reynolds number ($\beta k$ can be interpreted as a characteristic length). The essence of this model is the incorporation of a quadratic term.


% In addition to extensive investigations on high-velocity non-Darcy flow, recent experimental studies have shown that the fluid flux also deviates from that calculated using Darcy's law in tight and shale reservoirs where the pore sizes are on the order of nanometers. 



% \begin{figure}[htb]
%   \begin{center}
%   \begin{tabular}{c}
%   \includegraphics[width=0.6\textwidth]{Figures/intro_low_vel.PNG} 
%   \end{tabular}
%   \end{center}
%   \caption
%   {\label{flowsketch0} 
% Schematic diagram of low-velocity non-Darcy flow in tight reservoirs \citep{wang_fractal_2018}. The flow curve can be divided into three parts: no flow regime, nonlinear transient flow regime, and pseudo-linear flow regime.}
% \end{figure}

On the other hand, for gas flow in tight and shale reservoirs, a lot more important mechanisms must be included to give an accurate estimation of the realistic flow velocity. This is because at the nanoscale, gas molecules are on the same order of size as the pores, mechanisms such as slippage at the pore walls, Knudsen diffusion, adsorption/desorption, and surface diffusion processes may become significant \citep{zhao_impacts_2016, rezaee_fundamentals_2015}. Dynamic apparent permeability models are extensively employed to reflect these non-Darcy flow mechanisms \citep{rezaee_fundamentals_2015}. In these models, the gas slippage at the pore walls and Knudsen diffusion could be quantified through Knudsen number $K_n$ that is defined as the ratio of the mean free path of gas molecules to the characteristic length of the pores \citep{song_apparent_2016}. At low $K_n$ ($K_n < 0.001$), almost all of the fluid molecules experience molecule-to-molecule interactions in the bulk fluid. Therefore, flow can be described by viscous flow (Darcy’s law). As $K_n$ increases, molecule-to-wall interactions become significant and are no longer negligible. As a result, slip-flow occurs in the region $0.001 < K_n < 0.1$. Klinkenberg's equation and modifications hold well in this slip-flow region \citep{swami_pore_2012}. For $0.1 < K_n < 10$, flow is described as a transition region between slip-flow and free molecular flow. The transition region is of great interest because it is the region under which most tight gas shale reservoirs naturally fall, and it also happens to be the most difficult region to model \citep{swami_pore_2012}. At $K_n > 10$, flow is described as free molecular flow, which can be modeled accurately by Molecular Dynamics (MD), Direct Simulation Monte Carlo (DSMC), and Lattice-Boltzmann simulation \citep{ali_beskok_george_1999}. In this study, we focus on the region of $K_n < 10$ because that is the most relevant for unconventional shale gas reservoirs.



Besides, the adsorption/desorption leads to the formation of an adsorbed gas layer that occupies the pore space, resulting in the variations of gas apparent permeability \citep{Jiang2018}. Also, stress sensitivity is another active phenomenon in shale gas reservoirs that leads to the change in porosity and permeability. Consequently, the net change in permeability accompanying gas extraction is controlled by several competing processes \citep{Jiang2018}. Numerous theoretical models have been developed to calculate the apparent permeability and predict gas production. Here we could only list a small portion of the work from thousands of research papers, and we by no means imply that they are exhaustive \citep{zhang_gas_2020,wu_unified_2016,huang_apparent_2018,zhang_gas_2018,zhao_impacts_2016,wu_model_2016,wu_flow_2017,sun_transport_2018,Jiang2018,zhao_numerical_2020,javadpour_nanopores_2009,guo_study_2015,rezaee_fundamentals_2015,cao_fully_2016,cao_general_2016,song_apparent_2016,Yan2020,wang_impact_2015,wang_modeling_2020,zhang_review_2019}. Among these work, \citet{wang_modeling_2020,zhang_review_2019,wang_review_2019} provided a thorough overview of multiscale and multiple gas transport/seepage mechanisms, and they also pointed out the future research directions. However, despite the apparent permeability and its related mechanisms have been investigated extensively, the gas flow equation (mass conservation equation) has not always been rigorously derived from the theory of poromechanics \citep{zhang_mathematical_2022,zhao_continuum_2020} and thus usually adopts an uncoupled form, which restricts its extension to the case of anisotropy. 

% \begin{figure}[htb]
%   \begin{center}
%   \begin{tabular}{c}
%   \includegraphics[width=0.7\textwidth]{Figures/intro_flow_sketch1.png} 
%   \end{tabular}
%   \end{center}
%   \caption
%   {\label{flowsketch1} 
% Schematic of gas-transport mechanisms in nanopores of shale gas reservoirs \citep{wu_unified_2016}.}
% \end{figure}

% \begin{figure}[htb]
%   \begin{center}
%   \begin{tabular}{c}
%   \includegraphics[width=0.85\textwidth]{Figures/intro_flow_sketch2.png} 
%   \end{tabular}
%   \end{center}
%   \caption
%   {\label{flowsketch2} 
% Three gas transport mechanisms in shale nanopores \citep{huang_apparent_2018}.}
% \end{figure}

% \begin{figure}[htb]
%   \begin{center}
%   \begin{tabular}{c}
%   \includegraphics[width=0.9\textwidth]{Figures/intro_flow_sketch3.png} 
%   \end{tabular}
%   \end{center}
%   \caption
%   {\label{flowsketch3} 
% Schematic diagram of gas transport in nanoporous shale based on the proposed apparent gas permeability (AGP) model \citep{zhang_gas_2018}.}
% \end{figure}


% \begin{figure}[htb]
%   \begin{center}
%   \begin{tabular}{c}
%   \includegraphics[width=0.75\textwidth]{Figures/Knudsen.png} 
%   \end{tabular}
%   \end{center}
%   \caption
%   {\label{Knudsen number} 
% The Knudsen number and gas flow regime at different pressures and pore radius \citep{yao_numerical_2013}.}
% \end{figure}


In this study, a fully coupled flow and anisotropic mechanical deformation model is proposed to discuss the complex mechanism of shale gas flow. It is the first time, to the authors' knowledge, that anisotropic poroelastoplasticity is considered in the shale gas flow process. The paper is organized as follows. In Section~\ref{governequ}, governing equations, including the porosity evolution equation and gas flow equation, are presented first. Subsequently in Section~\ref{cons}, the apparent permeability model and an anisotropic cap plasticity model are provided. The constitutive model enables the stress point simulation, through which we have generated a unique ``double-U'' shape curve of apparent permeability, as shown in Section~\ref{spsap}. Finally, the finite element simulations are given in Section~\ref{femibvp}. The implications of this study are three-fold: (1) we can try to incorporate the material anisotropy to see whether the fit to field data is better; (2) we should be careful when applying the isotropic results to the actual shale gas reservoir; (3) the porosity evolution equation is not as unique as that in \citet{zhang_how_2008}, especially when considering anisotropic poromechanics.




\section{Governing equations}
\label{governequ}

\subsection{Porosity evolution and gas flow equations in shale matrix}
\label{sec21}
Let $\phi$ represent the porosity of shale, defined as $\phi = V_f/V$, where $V_f$ is the volume of pore space in the control volume $V$. The partial densities of the solid and fluid are given by
\begin{equation}
    \rho^s = \bracs{1 - \phi}\rho_r\,, \qquad \rho^f = \phi \rho_g\,,
\end{equation}
where $\rho_r$ is the intrinsic density of the solid, which is also known as the shale core density, and $\rho_g$ is the intrinsic shale gas density. We denote the material time derivatives following the motions of solid and fluid by $\d \bracs{\cdot}/\d t$ and $\d^f\bracs{\cdot}/\d t$, respectively. The mass balance equations for solid and gas emanated directly from the balance laws in continuum mechanics \citep{holzapfel_nonlinear_2000}, assuming no mass exchange between them, take the form
\begin{equation}
\label{mbs} % mass balance solid
    \dydx{\rho^s}{t} + \rho^s \nabla\cdot\vec{v}_s = 0\,, \quad \dydx{}{t}\int_{\Omega(t)} \rho^s \, \d V = 0
\end{equation}
\begin{equation}
\label{mbf}
    \dydx[f]{\rho^f}{t} + \rho^f \nabla\cdot\vec{v}_f = 0\,, \quad \dydx[f]{}{t}\int_{\Omega(t)} \rho^f \, \d V + \dydx{}{t}\int_{\Omega(t)} \rho^s x_{ad} \, \d V = 0
\end{equation}
where $\vec{v}_s$ and $\vec{v}_f$ are the intrinsic velocities of solid and gas particles, respectively. \textcolor{red}{$x_{ad}$ represents the mass fraction of the adsorbed gas in solid}. Written Eqs.~\eqref{mbs}\eqref{mbf} in terms of intrinsic densities and by making use of the state equations for solid and gas, we have
\begin{equation}
\label{mbs2}
    \frac{1-\phi}{K_s}\dydx{p_s}{t} - \dydx{\phi}{t} + \bracs{1-\phi}\nabla\cdot\vec{v}_s = 0\,,
\end{equation}
\begin{equation}
\label{mbf2}
    \dydx{\phi}{t} + \frac{\phi}{K_f}\dydx{p}{t} + \frac{1}{K_f}\bracs{\nabla p} \cdot\vec{q} + \nabla\cdot\vec{q} + \phi\nabla\cdot\vec{v}_s = 0\,,
\end{equation}
where $K_s = \rho_r p_s'\bracs{\rho_r}$ and $K_f = \rho_g p'\bracs{\rho_g}$ are the intrinsic bulk moduli of solid and gas, $p_s$ and $p$ are intrinsic pressures in solid and fluid, and $\vec{q} = \phi\bracs{\vec{v}_f - \vec{v}_s}$ is the superficial Darcy velocity \citep{zhang_poroelastic_2021,zhao_continuum_2020}.

\begin{figure}[htb]
   \begin{center}
   \begin{tabular}{c}
   \includegraphics[width=0.8\textwidth]{Fig01.png} 
   \end{tabular}
   \end{center}
   \caption
   {\label{decompose} 
Decomposition of elastic strain $\tens{\epsilon}^e$. The number inside the circle (white region) represents fluid pressure (positive for compression); while other numbers follow the sign convention of continuum mechanics. Since we do not decompose plastic-related quantities, the principle of superposition should be applicable. In fact, the assumed linear decomposition of $\tens{\sigma}$ in \citet{zhao_continuum_2020} also suggests the validity of the superposition here.}
\end{figure}


Recall that in mixture theory, the total Cauchy stress tensor $\tens{\sigma}$ may be expressed as the sum of partial stress tensors $\tens{\sigma}^s$ and $\tens{\sigma}^f$. Assuming the fluid stress is isotropic and by noticing that $\Tr\bracs{\tens{\sigma}^s}/3 = -\bracs{1-\phi} p_s$, Eq.~\eqref{mbs2} can be simplified to eliminate $\d p_s/\d t$ as
\begin{equation}
\label{mbs3}
    \bracs{1 + \frac{p-p_s}{K_s}} \dydx{\phi}{t} = \bracs{1 - \phi} \nabla\cdot\vec{v}_s - \frac{1}{K_s}\bracs{\dydx{\sigma_t}{t} + \phi \dydx{p}{t}}\,,
\end{equation}
where $\sigma_t = \Tr\bracs{\tens{\sigma}}/3$ is the mean total stress. To further eliminate $\d \sigma_t/\d t$, Figure~\ref{decompose} is adopted to decompose the elastic strain $\tens{\epsilon}^e$ \citep{zhang_poroelastic_2021}
\begin{equation}
    \tens{\epsilon}^e = \underbrace{\bracs{\mathbb{C}^e}^{-1}:\bracs{\tens{\sigma} + p \tens{1}}}_{\text{Case 1}} \underbrace{- \frac{p}{3 K_s} \tens{1}}_{\text{Case 2}}\,,
\end{equation}
where $\tens{1}$ is the second-order identity tensor and $\mathbb{C}^e$ is a rank-four tensor (with major and minor symmetries) characterizing the elastic isotropy or anisotropy of the porous material, see Section~\ref{sec-ae}. Pre-multiplying both sides by $\mathbb{C}^e$ yields the anisotropic Biot effective stress law \citep{zhang_poroelastic_2021,zhao_continuum_2020}
\begin{equation}
\label{elaw}
    \tens{\sigma}'' = \mathbb{C}^e:\tens{\epsilon}^e = \bracs{\tens{\sigma} + p \tens{1}} - \frac{\mathbb{C}^e:\tens{1}}{3 K_s} = \tens{\sigma} + p\tens{\alpha}\,,
\end{equation}
where $\tens{\sigma}''$ is the Biot effective stress, and
\begin{equation}
\label{biottensor}
    \tens{\alpha} = \tens{1} - \frac{\mathbb{C}^e:\tens{1}}{3 K_s} = \tens{1} - \frac{\tens{1}:\mathbb{C}^e}{3 K_s}
\end{equation}
is identified as the Biot tensor. Taking the trace and material time derivative following the solid motion of Eq.~\eqref{elaw} yields
\begin{equation}
\label{elaw2}
    \frac{\tens{1}:\mathbb{C}^e}{3}:\dydx{\tens{\epsilon}^e}{t} = \dydx{\sigma_t}{t} + \frac{\tens{\alpha}:\tens{1}}{3} \dydx{p}{t}
\end{equation}
We next substitute Eq.~\eqref{elaw2} into Eq.~\eqref{mbs3}, and the result reads
\begin{equation}
\label{mbs4}
    \bracs{1 + \frac{p-p_s}{K_s}} \dydx{\phi}{t} = \bracs{1 - \phi} \nabla\cdot\vec{v}_s - \frac{\tens{1}:\mathbb{C}^e}{3 K_s}:\dydx{\tens{\epsilon}^e}{t} + \frac{1}{K_s} \bracs{\frac{\tens{\alpha}:\tens{1}}{3} - \phi} \dydx{p}{t}\,.
\end{equation}
We note that $\bracs{p - p_s}/K_s$ is on the order of strain, which should be much less than 1 in our examples. As a result, we could ignore this term and further simplify Eq.~\eqref{mbs4} by noting that
\begin{equation}
    \nabla\cdot\vec{v}_s = \tens{1}:\dydx{\tens{\epsilon}^e}{t} + \tens{1}:\dydx{\tens{\epsilon}^p}{t} + \dydx{\epsilon_{ad}}{t}\,,
\end{equation}
where the total strain $\tens{\epsilon}$ is expressed as the sum of elastic strain $\tens{\epsilon}^e$, plastic strain $\tens{\epsilon}^p$, and adsorption strain $\epsilon_{ad} \tens{1}/3$. Substituting above relation into Eq.~\eqref{mbs4} yields
\begin{equation}
\label{mbs5}
    \dydx{\phi}{t} = \bracs{\tens{\alpha} - \phi\tens{1}}:\dydx{\tens{\epsilon}^e}{t} + \bracs{\tens{1} - \phi\tens{1}}:\dydx{\tens{\epsilon}^p}{t} + \bracs{1 - \phi} \dydx{\epsilon_{ad}}{t} + \frac{1}{K_s}\bracs{\frac{\tens{\alpha}:\tens{1}}{3} - \phi} \dydx{p}{t}\,.
\end{equation}
A simple implicit backward integration leads to
\begin{equation}
\label{peequ} % porosity evolution equation
    \phi = \frac{\tens{\alpha}:\bracs{\tens{\epsilon}^e - \tens{\epsilon}^e_{t_n}} + \bracs{\epsilon^p_v - \epsilon^p_{v, t_n}} + \bracs{\epsilon_{ad} - \epsilon_{ad, t_n}} +  \dfrac{\bracs{\tens{\alpha}:\tens{1}}\bracs{p - p_{t_n}}}{3K_s} + \phi_{t_n}}{1 + \bracs{\epsilon_v - \epsilon_{v, t_n}} + \dfrac{p - p_{t_n}}{K_s} }\,,
\end{equation}
where $\epsilon_v = \tens{1}:\tens{\epsilon}$ and $\epsilon_v^p = \tens{1}:\tens{\epsilon}^p$ denote volumetric strains, and the quantities with subscript $t_n$ simply imply their values at the previous time step. Equations~\eqref{mbs5}\eqref{peequ} are both known as the novel porosity evolution equations in shale matrix. For a better comparison, the porosity evolution equation emanated from poroelasticity theory is derived in \ref{standardpeeq}, which confirms the correctness of Eq.~\eqref{peequ}. For shale gas flow equation, we add Eq.~\eqref{mbf2} with Eq.~\eqref{mbs5} to obtain
\begin{equation}
\label{mbf3}
    \tens{\alpha}:\dydx{\tens{\epsilon}^e}{t} + \tens{1}:\dydx{\tens{\epsilon}^p}{t} + \dydx{\epsilon_{ad}}{t} + \frac{1}{\mathcal{M}} \dydx{p}{t} + \frac{1}{K_f}\bracs{\nabla p} \cdot\vec{q} + \nabla\cdot\vec{q} = 0\,,    
\end{equation}
where $\mathcal{M}$ is the Biot modulus, defined as
\begin{equation}
    \frac{1}{\mathcal{M}} = \frac{\phi}{K_f} +  \frac{1}{K_s}\bracs{\frac{\tens{\alpha}:\tens{1}}{3} - \phi} \,.
\end{equation}


A salient feature of Eq.~\eqref{mbf3} is that the elastic strain $\tens{\epsilon}^e$ and plastic strain $\tens{\epsilon}^p$ do not contribute to the storage term in the same manner, which reminds us of the uniqueness of effective stress in poromechanics \citep{cheng_linear_2020}. It has been incontrovertibly demonstrated in theory and experiments that for the elastic deformation of the porous medium frame, the corresponding effective stress is the Biot effective stress $\tens{\sigma}''$. For compressive failure of porous materials such as rock and concrete, it has been largely recognized that the relevant effective stress is the Terzaghi effective stress $\tens{\sigma}' = \tens{\sigma} + p\tens{1}$ \citep{cheng_linear_2020}, since the initial part of yield leading to failure is caused by the destruction of the pore structure governed by the $\tens{\sigma}'$ \citep{cheng_intrinsic_2021}, not by the elastic deformation of the solid grain \citep{zhao_continuum_2020}. It has been proposed in that the question of effective stress may be better rephrased as ``effective stress for what physical phenomenon?'' \citep{cheng_linear_2020}. Note here we adopt the same notation as that in \citet{cheng_intrinsic_2021} for different effective stress measures. Therefore, we would use Terzaghi effective stress $\tens{\sigma}'$ in the plastic yield function and flow rule \citep{zhao_continuum_2020}, and more details are given in Section~\ref{sec-ae}.


% The quasi-static linear momentum balance equation is adopted to describe the reservoir deformation, which is given as (ignore gravity) \citep{Jiang2018}:
% \begin{equation}
%     \nabla\cdot\tens{\sigma} = \vec{0}\,,
% \end{equation}
% where $\tens{\sigma}$ is the total stress tensor. From the effective stress law of the anisotropic poroelastic medium, the $\tens{\sigma}$ can be decomposed into two parts:
% \begin{equation}
%     \tens{\sigma} = \tens{\sigma}' - \tens{\alpha} p\,,
% \end{equation}
% where $\tens{\sigma}'$ is the effective stress tensor, $\tens{\alpha}$ is the Biot tensor \citep{Cheng1997,Cheng2016}, and $p$ is the gas pressure. The effective stress tensor is directly related to the strain of the solid skeleton as:
% \begin{equation}
%     \tens{\sigma}' = \mathbb{C}^e: \tens{\epsilon}\,,
% \end{equation}
% where $\tens{\epsilon}$ is the infinitesimal strain tensor, which is linked with the displacement vector $\vec{u}$ through the kinematics relation \citep{cao_fully_2016,yan_efficient_2018}:
% \begin{equation}
%     \tens{\epsilon} = \frac{\nabla \vec{u} + \vec{u} \nabla}{2}\,.
% \end{equation}
% In this work, we do not consider the sorption-induced volumetric strain $\epsilon_s$ \citep{zhao_numerical_2020,Jiang2018}. For the fourth-order elastic modulus tensor $\mathbb{C}^e$ and the Biot tensor $\tens{\alpha} = \tens{1} - \mathbb{C}^e:\tens{1}/\bracs{3 K_s}$ ($K_s$ is the bulk modulus of the solid grain and it is also used in the next paragraph), we assume they follow the same expressions given in Chapter 5. In \ref{last_appendix}, we show the feasibility of the direct construction of the $6 \times 6$ stiffness matrix $\tens{M}$ (could be fully-populated) from coordinate transformation without resorting to the tensorial notations.


% and $\epsilon_s$ is the sorption-induced volumetric strain. This is the first place that reveals the characteristic of an unconventional shale gas reservoir, and you will observe more unique characteristics in the fluid flow part. In this work, a Langmuir-type equation is used to calculate $\epsilon_s$:
% \begin{equation}
%     \epsilon_s = \frac{\epsilon_L p/Z}{P_L + p/Z}\,,
% \end{equation}
% where $\epsilon_L$ is a constant representing the maximum sorption-induced volumetric strain, $P_L$ is the Langmuir pressure constant, $Z$ is the real gas compressibility factor whose formula will be given in the next section. Note in some literature, the authors tend to drop $Z$ in above equation.



% As you will see from the following sections, an explicit expression for the matrix porosity $\phi$ is required in this work. Therefore we need to do a time integration on the porosity evolution equation \citep{zhang_poroelastic_2021}:
% \begin{equation}
% \label{ch7_eq5}
%     \dydx{\phi}{t} = \tens{\alpha}:\dydx{\tens{\epsilon}}{t} - \phi \dydx{\epsilon_v}{t} + \frac{\alpha_{\rm ave} - \phi}{K_s} \dydx{p}{t}\,,
% \end{equation}
% where $\alpha_{\rm ave} = \bracs{\tens{1}:\tens{\alpha}}/3 = 1 - \tens{1}:\mathbb{C}^e:\tens{1}/\bracs{9 K_s}$ is the average Biot coefficient, $\epsilon_v = \tens{1}:\tens{\epsilon}$ is the volumetric strain, and $K_s$ is the bulk modulus of the solid grain. A direct integration of Eq.~\eqref{ch7_eq5} is not possible since we cannot separate $\phi$ with other variables. However, due to the assumption of the infinitesimal deformation, we can approximate $\phi$ on the right-hand side of Eq.~\eqref{ch7_eq5} using its initial value $\phi_0$. As a result, we get:
% \begin{equation}
% \label{ch7_eq6}
%     \phi = \phi_0 + \tens{\alpha}:\bracs{\tens{\epsilon} - \tens{\epsilon}_0} - \phi_0 \bracs{\epsilon_v - \epsilon_{v0}} + \frac{\bracs{\alpha_{\rm ave} - \phi_0}\bracs{p - p_0}}{K_s}\,,
% \end{equation}
% where the subscript ``0'' represents the initial undisturbed state (for simplicity, $\tens{\epsilon}_0, \epsilon_{v0}, p_0 = 0$ in this study). Note that this equation matches with Eq.~(A.7) in \citet{bonazzi_transport_2020} for the isotropic case.


% The mass balance equation of gas flow in the porous matrix is given as \citep{guo_pressure_2018}:
% \begin{equation}
% \label{ch7_mass}
%     \pd{m_g}{t} + \nabla\cdot\bracs{\rho_g \vec{q}_g} + \nabla\cdot\bracs{\rho_g \phi \vec{v}_s} = 0\,.
% \end{equation}
% Here we cannot use the simplified equation in Chapter 4 since the shale gas does not satisfy the barotropic flow, and the gas content of the porous matrix $m_g$ includes contributions from both the free gas and the absorbed gas \citep{Jiang2018,cao_fully_2016,zhao_numerical_2020,zhao_impacts_2016}. In the following context, we will explain how to evaluate each term in Eq.~\eqref{ch7_mass}, which reveals the complexity of shale gas reservoirs \citep{wang_modeling_2020}. \textcolor{black}{We mention that some literature would approximate the last term of Eq.~\eqref{ch7_mass} as $\rho_g\phi\nabla\cdot\vec{v}_s$ because $\vec{v}_s\cdot \nabla\bracs{\rho_g\phi}$ is small.}


% First of all, the $m_g$ is defined as:
% \begin{equation}
%     m_g = \rho_g \phi + \frac{\bracs{1 - \phi} \rho_r M_g V_L p/Z}{V_{\rm std} \bracs{P_L + p/Z}}\,,
% \end{equation}
% where $\rho_g$ is the shale gas density, $\phi$ is the porosity evaluated using Eq.~\eqref{peequ}, $\rho_r = 2500$ $\rm kg/m^3$ is the shale core density (a constant) \citep{zhao_numerical_2020}, $M_g = 16.04$ $\rm g/mol$ is the gas molar mass for methane $\rm CH_4$ \citep{zhao_numerical_2020}, $V_L = 2.5\times 10^{-3}$ $\rm m^3/kg$ is the Langmuir volume, $V_{\rm std} = 22.4$ $\rm L/mol$ is the gas molar volume at the standard condition (0 \textdegree{}C, 1 atm), $P_L = 4$ $\rm MPa$ is the Langmuir pressure, and $Z$ is the real gas compressibility factor (for ideal gas, $Z = 1$). In this work, both the $\rho_g$ and $Z$ are computed as functions of gas pressure $p$ \citep{sun_transport_2018,song_apparent_2016}:
% \begin{equation}
%     \rho_g = \frac{pM_g}{ZRT}\,,
% \end{equation}
% \begin{equation}
%     Z = \bracs{0.702 p_r^2  - 5.524 p_r}\exp\bracs{-2.5 T_r} + 0.044 T_r^2 - 0.164 T_r + 1.15\,,
% \end{equation}
% where $R = 8.314462$ $\rm J/\bracs{K\cdot mol}$ is the universal gas constant, $T$ is the reservoir temperature assumed to be 353.15 K (80 \textdegree{}C) in this study, $p_r = p/p_c$, $T_r = T/T_c$, $p_c = 4.604$ $\rm MPa$ is the critical pressure \citep{yuan_numerical_2019}, $T_c = 190.74$ $\rm K$ is the critical temperature \citep{zhang_gas_2018}. For real gas, the compressibility could also be defined as (although it will not be used directly in this study):
% \begin{equation}
%     c_g = \frac{1}{p} - \frac{1}{Z} \pd{Z}{p}\,.
% \end{equation}


% Secondly, the gas viscosity $\mu_g$ is estimated from the following expression \citep{lee_viscosity_1966}:
% \begin{equation}
% \label{mu_g}
% 	\mu_g = K \exp\bracs{X \rho_g^Y}\,,
% \end{equation}
% \begin{equation}
% 	K = \frac{\bracs{9.4 + 0.02 M_g}T^{1.5}}{209 + 19M_g + T}\,,
% \end{equation}
% \begin{equation}
% 	X = 3.5 + \frac{986}{T} + 0.01M_g\,,
% \end{equation}
% \begin{equation}
% 	Y = 2.4 - 0.2X\,,
% \end{equation}
% where the temperature $T$ is in Rankine scale (\textdegree{}R) and we have the following conversion formula:
% \begin{equation}
% 	{}^\circ \mathrm{R} = 1.8{\underbrace{\bracs{{\rm K} - 273.15}}_{{}^\circ \mathrm{C}}} + 32 + 459.67 = {}^\circ \mathrm{F} + 459.67\,.
% \end{equation}
% We need to specify the parameters' units in above formula: the unit of $\rho_g$ is  $\rm g/cm^3$, the unit of $M_g$ is g/mol, the unit of the resulting $\mu_g$ is micropoise ($\rm \mu P$) which is equivalent to $10^{-7}$ $\rm Pa\cdot s$.


${}$

\noindent \textit{Remark 1.} The solid deformation equation, which is also known as the balance of linear momentum, still takes its usual form, \ie, $\nabla\cdot\tens{\sigma} + \vec{b} = \vec{0}$ where $\vec{b}$ is the body force vector \citep{zhao_continuum_2020}. However, due to the anisotropy, plasticity, and adsorption strain $\epsilon_{ad}$, the Navier-type equation for displacement field $\vec{u}$ \citep{Cheng2016} is not applicable anymore.



% \subsection{Discrete fracture}
% \label{comsol_df}
% For reservoir simulations within the 2D geometry, the discrete fractures are one-dimensional lines and Darcy's law is used to describe the flow performances inside the fractures. That is to say, the discrete fracture model is always represented using the $n-1$ dimensional grid cells in the $n$-dimensional domain \citep{fan_analysis_2015}. The prototypical mass conservation equation along the discrete fracture ignoring the geomechanics effect is given as \citep{zhao_numerical_2020,fan_analysis_2015,cao_fully_2016,liu_fully_2019,li_fully_2020}
% \begin{equation}
% \label{dfe} % discrete fracture equation
%     w \pd{\bracs{\phi_F \rho_g}}{t} + \nabla_T\cdot\bracs{\rho_g w \vec{q}_F} = 0\,,
% \end{equation}
% \begin{equation}
%     \vec{q}_F = - \frac{k_F}{\mu_g} \nabla_T p\,,
% \end{equation}
% where $w$ is the fracture width or fracture aperture, $\phi_F$ is the fracture porosity, $k_F$ is the fracture permeability, $\mu_g$ is the gas viscosity, and $\nabla_T$ is the tangential operator \citep{cusini_simulation_2020,ren_model_2018} defined as ($\vec{n}_F$ is the normal vector to the discrete fracture grid)
% \begin{equation}
%     \nabla_T\bracs{} = \tens{\Pi}\cdot\nabla\bracs{}\,,
% \end{equation}
% \begin{equation}
%     \nabla_T\cdot\bracs{} = \tens{\Pi}:\nabla\bracs{}\,,
% \end{equation}
% \begin{equation}
%     \tens{\Pi} = \tens{1} - \vec{n}_F\otimes\vec{n}_F\,.
% \end{equation}

% Experimental results suggest that the porosity and the effective permeability of the propped fracture are functions of gas pressure \citep{cao_fully_2016}. Based on these experimental results, we adopt following relationships to model $\phi_F$, $w$, and $k_F$ \citep{li_fully_2020,liu_efficient_2020}
% \begin{equation}
%     \phi_F = \phi_{F0} \exp\bracm{-c_F \bracs{p^0 - p}}\,,
% \end{equation}
% \begin{equation}
%     w = w_0 \exp\bracm{-c_F \bracs{p^0 - p}}\,,
% \end{equation}
% \begin{equation}
%     k_F = k_{F0} \exp\bracm{-2 c_F \bracs{p^0 - p}}\,,
% \end{equation}
% where $c_F$ is the fracture compressibility and $p^0$ is the initial reservoir pressure.



\section{Constitutive parameters}
\label{cons}
\subsection{Apparent permeability model}
\label{secapp}
The gas flow velocity $\vec{q}$, which is defined in terms of the apparent permeability $k_a$ and gas viscosity $\mu_g$ as \citep{wu_flow_2017,wu_model_2016}
\begin{equation}
    \vec{q} = -\frac{k_a}{\mu_g} \nabla p\,.
\end{equation}
In order to calculate the apparent permeability $k_a$, we need to first introduce the concepts of the effective radius $r_e$ and the Knudsen number $K_n$. The effective radius $r_e$ is calculated as \citep{Jiang2018}
\begin{equation}
\label{re_r}
    r_e = r - d_m\frac{p}{P_L + p}\,,
\end{equation}
where $r$ is the current (deformed) pore radius due to change of the porosity $\phi$ whose formula is given subsequently, $d_m = 4 \times 10^{-10}$ m is the $\rm CH_4$ molecule diameter, $P_L$ is the Langmuir pressure constant, and the second term on the right-hand side represents the thickness of the single adsorption layer interpolated on the basis of a Langmuir-type functional relationship \citep{Jiang2018}. In this work, we adopt the Kozeny-Carman equation to update the matrix intrinsic permeability $k_{\infty}$ as
\begin{equation}
    k_{\infty} = k_0 \bracs{\frac{\phi}{\phi_0}}^3 \bracs{\frac{1 - \phi_0}{1 - \phi}}^2\,,
\end{equation}
where $k_0$ is the initial matrix intrinsic permeability, $\phi_0$ is the initial porosity, and $\phi$ is evaluated from Eq.~\eqref{peequ}. Then we use $k_{\infty}$ to back-calculate $r$ as
\begin{equation}
    r = 2\sqrt{2\tau} \sqrt{\frac{k_{\infty}}{\phi}} = 2\sqrt{2\tau} \frac{1 - \phi_0}{\phi_0} \frac{\phi}{1 - \phi} \sqrt{\frac{k_0}{\phi_0}} \,,
\end{equation}
where $\tau$ is the tortuosity ($\tau = 2$ is assumed in this work). The Knudsen number $K_n$ is defined as the ratio of the molecular mean free path $\lambda$ to the characteristic length $r_e$ (some papers would use $2r_e$ as the characteristic length)
\begin{equation}
    K_n = \frac{\lambda}{r_e} =  \frac{k_B T}{\sqrt{2} \pi d_m^2 p r_e}\,,
\end{equation}
where $k_B = 1.380649\times10^{-23}$ $\rm J/K$ is the Boltzmann constant and $T$ is the reservoir temperature. The magnitude of the Knudsen number determines different regimes of fluid flow. Now we can give the expression for $k_a$ \citep{Jiang2018}
\begin{equation}
	\label{BK}
	k_a = \frac{r_e^2}{8} \frac{\phi}{\tau} \bracs{1 + \alpha_K K_n}\bracs{1 + \frac{4 K_n}{1 + K_n}}\,,
\end{equation}
where $\alpha_K$ is known as the gas rarefaction factor given as \citep{Jiang2018,cao_general_2016}
\begin{equation}
	\alpha_K = \frac{128}{15\pi^2} \arctan \bracs{4 K_n^{0.4}}\,.
\end{equation}
At this moment, $k_a$ is fully-specified. Note that for $k_a$, an alternative model given by \citet{javadpour_nanopores_2009} is also prevalent.

% Sometimes $\vec{q}$ might be converted to the molar mass flow rate per unit area $\vec{J}_g = \rho_g \vec{q} / M_g$ ($\rm mol/m^2/s$).

${}$

\noindent \textit{Remark 2.} In this work, the state equation of gas follows the ideal gas law, \ie, $\rho_g = p M_g/\bracs{RT}$ where $M_g$ is the gas molar mass, $R = 8.314462$ $\rm J/\bracs{K\cdot mol}$ is the universal gas constant. The bulk modulus can be calculated accordingly as $K_f = p$. For $\epsilon_{ad}$, it can be calculated as $\epsilon_{ad} = \epsilon_L p / \bracs{P_L + p}$ where $\epsilon_L$ is a constant representing the maximum sorption-induced volumetric strain.

\subsection{Anisotropic elastoplasticity}
\label{sec-ae}

For a transversely isotropic material in which the unit normal vector to the bedding plane is $\vec{n}$, the microstructure tensor is defined as $\tens{M} = \vec{n}\otimes\vec{n}$. By using this microstructure tensor, $\mathbb{C}^e$ can be defined (in tensorial form) in terms of five constants; see \citet{zhang_poroelastic_2021} for the detailed expression. Alternatively, $\mathbb{C}^e$ can be expressed in the matrix form, and in \ref{last_appendix}, we show the feasibility of the direct construction of the $6 \times 6$ stiffness matrix (could be fully-populated) from coordinate transformation without resorting to the tensorial notations. In Eq.~\eqref{VTI-stiffness}, $E_v$ and $E_h$ are Young's moduli in $v$ and $h$ directions, $\nu_{hh}$, $\nu_{vh}$, and $\nu_{hv}$ are Poisson's ratios, and $G_{vh}$ is the shear modulus. These constants are directly measurable in laboratory experiments. Poisson's ratios $\nu_{hv}$ and $\nu_{vh}$ are not independent because we have
\begin{equation}
    \frac{\nu_{vh}}{E_v} = \frac{\nu_{hv}}{E_h}\,.
\end{equation}
For a transversely isotropic material with positive elastic moduli ($E_h, E_v > 0$) to be stable, the following inequality must be satisfied, as suggested by \citet{ip_impacts_2021}
\begin{equation}
\label{stabcond}
    1 - \nu_{hh} > 2 \nu_{vh}^2 \frac{E_h}{E_v}\,.
\end{equation}
For isotropic material, Eq.~\eqref{stabcond} gives $-1 < \nu < 0.5$.


% For general condition, as an example, $E_v = 10$ MPa, $E_h = 15$ MPa, $\nu_{hh} = 0.45$, $\nu_{vh} = 0.4$, and $G_{vh} = 6$ MPa satisfy Eq.~\eqref{stabcond}. However, if you swap the values of $\nu_{hh}$ and $\nu_{vh}$, Eq.~\eqref{stabcond} will be violated.


As mentioned in Section~\ref{sec21}, the plasticity model is now expressed in terms of the Terzaghi effective stress $\tens{\sigma}'$, which reminds us to rewrite the elastic relation $\tens{\sigma}'' = \mathbb{C}^e:\tens{\epsilon}^e$ in terms of $\tens{\sigma}'$. The result reads
\begin{equation}
\label{epsilontilde}
    \tens{\sigma}' = \mathbb{C}^e:\bracs{\tilde{\tens{\epsilon}} - \tens{\epsilon}^p}\,, \qquad \tilde{\tens{\epsilon}} = \bracs{\tens{\epsilon} - \frac{\epsilon_{ad} \tens{1}}{3}} + \bracs{\mathbb{C}^e}^{-1}:\bracs{\tens{1} - \tens{\alpha}}p = \bracs{\tens{\epsilon} - \frac{\epsilon_{ad} \tens{1}}{3}} + \frac{p \tens{1}}{3 K_s}\,,
\end{equation}
where $\tilde{\tens{\epsilon}}$ is known as the alternative strain tensor field. The plasticity model for the solid skeleton can thus be formulated in terms of the pair ($\tens{\sigma}'$, $\tilde{\tens{\epsilon}}$) alone \citep{zhao_continuum_2020}. To construct the anisotropic yield surface for a transversely isotropic material based on existing yield criteria, we first define a rank-four projection tensor $\mathbb{P}$ (with major and minor symmetries) to map the stress tensor $\tens{\sigma}'$ into a fictitious stress configuration $\tens{\sigma}^{*} = \mathbb{P}:\tens{\sigma}'$. The projection tensor is given by the following equation \citep{Zhang2020a}
\begin{equation}
\label{4thP}
    \mathbb{P} = c_1 \mathbb{I} + c_2\tens{M}\odot\tens{M} + \frac{c_3}{2}\bracs{\tens{M}\odot\tens{1} + \tens{1}\odot\tens{M}}\,,
\end{equation}
where $c_1$, $c_2$, and $c_3$ are the anisotropy parameters, $\mathbb{I}$ is the symmetric fourth-order identity tensor, and the tensorial ``$\odot$'' operator is defined as $\bracs{\tens{A}\odot\tens{B}}_{ijkl} = \bracs{A_{ik}B_{jl} + A_{il} B_{ik}}/2$. With the fictitious and real configurations, we now define the anisotropic yield surface as
\begin{equation}
    f = \frac{{q^{*}}^2}{M^2} + p'\bracs{p' - p_c} \leq 0\,,
\end{equation}
where $p' = \Tr\bracs{\tens{\sigma}'}/3$, $p^{*} = \Tr\bracs{\tens{\sigma}^{*}}/3$, $q^{*} = \sqrt{3/2} \norm{\tens{s}^*}$, $\tens{s}^* = \tens{\sigma}^* - p^*\tens{1}$, $M$ is the slope of the critical state line, and $p_c < 0$ is the preconsolidation pressure. Associative flow rule is given by the equation in the incremental form
\begin{equation}
    \dot{\tens{\epsilon}}^p = \dot{\tilde{\tens{\epsilon}}}^p = \dot{\lambda} \pd{f}{\tens{\sigma}'}\,,
\end{equation}
where $\lambda$ is the plastic multiplier, and the hardening law is given by the exponential function
\begin{equation}
    p_c = p_{c0}\exp\bracs{-\frac{\epsilon_v^p}{\lambda^p}}\,,
\end{equation}
where $p_{c0} < 0$ is the initial preconsolidation pressure, $\lambda^p > 0$ is the plastic compressibility parameter, and $\epsilon_v^p$ is the plastic volumetric strain. The return mapping algorithm takes the usual form: Given $\tilde{\tens{\epsilon}}$, find $\tens{\sigma}'$. Details of the numerical implementation and derivation of the algorithmic consistent tangent operator can be found in \citet{Zhang2020a}.
\color{OrangeRed}
\subsection{A brief summary on the FEM equations}
\begin{equation}
    \mathcal{R}_u = \int_\Omega \mathds{B}^T \bracs{\tens{\sigma}' - p\tens{1}} \ \d V - \int_\Omega \mathds{N}_u^T \rho_{t} \vec{g} \ \d V - \int_{\partial\Omega_t} \mathds{N}_u^T \hat{\vec{t}} \ \d A \,,
\end{equation}
\begin{equation}
    \mathcal{R}_p = \int_\Omega \mathds{N}_p^T \bracs{\phi\frac{p - p_n}{K_g} + \epsilon_v - \epsilon_{v, n}} \ \d V + \int_\Omega \mathds{N}_p^T \bracs{\frac{\Delta t}{K_g}\nabla p \cdot\vec{q_g}} \ \d V - \Delta t \int_\Omega \mathds{E}^T \vec{q}_g \ \d V - \Delta t \int_{\partial \Omega_q} \mathds{N}_p^T \hat{q} \ \d A\,,
\end{equation}
where $\tens{\sigma}'$ and $\tens{1}$ are given in the Voigt form, $K_g$ is a function of gas pressure $p$, and $\vec{q}_g$ follows non-Darcy's law of shale gas. In the construction of the tangential ``stiffness'' matrix, we only update the (1,1) block related to the solid constitutive law, and the remaining three blocks will be treated as constants. In addition, fluctuation of $\rho_t = \bracs{1 - \phi}\rho_r$ is supposed to be small. The update of porosity is given as (for non-Darcy flow)
\begin{equation}
    \phi = \frac{\epsilon_v - \epsilon_{v, n} + \phi_n}{1 + \epsilon_v - \epsilon_{v, n}}\,.
\end{equation}
The term
\begin{equation}
    \int_\Omega \mathds{N}_p^T \bracs{\phi\frac{p - p_n}{K_g}} \ \d V
\end{equation}
will not be assembled through the smoothing domain (SD) but through the element, $\phi$ is approximated with its initial value $\phi_0$.


\color{black}
\section{Stress-point simulation of the apparent permeability}
\label{spsap}

\begin{theo}{\normalfont Algorithm for updating porosity $\phi$ and apparent permeability $k_{a}$ in the stress-point simulation ($\tens{\sigma}'$ represents the Terzaghi effective stress)}{summation}
  \textbf{Step 1.} Calculate the following quantities from the given current gas pressure $p$ and the previous gas pressure $p_{t_n} = p - \Delta p$ (in our simulation, $\Delta p$ is negative)
  \begin{equation*}
      \vec{T}_{\rm ext} = \begin{pmatrix}
      \sigma_{xx} + p \\
      \sigma_{yy} + p \\
      0
      \end{pmatrix} \,; \qquad       
      \Delta \tilde{\epsilon}_{zz} = \frac{\Delta p}{3 K_s} - \frac{\epsilon_{ad}\bracs{p}}{3} + \frac{\epsilon_{ad}\bracs{p_{t_n}}}{3}\,.
  \end{equation*}

  
  \textbf{Step 2.} The old stress fields ${\sigma}'_{xx}$, ${\sigma}'_{yy}$, and ${\sigma}'_{zz}$ are known (other stress components are zero). Initialize the iteration counter $(v) = (0)$ and the initial guess $\Delta \tilde{\epsilon}_{xx}^{(0)}, \Delta \tilde{\epsilon}_{yy}^{(0)}, \Delta \tilde{\epsilon}_{xy}^{(0)} = 0$.
  
  \textbf{Step 3.} From $\Delta \tilde{\tens{\epsilon}}^{(v)}$ and the old stress $\mathring{\tens{\sigma}}'$, the solid constitutive model would predict a temporary stress ${}^{(v)}\tens{\sigma}'$ and temporary tangent operator $\mathbbm{c}^{(v)}$ through the return mapping function. The $\mathbbm{c}^{(v)}$ is given as a $6\times 6$ square matrix, while strain and stress are stored as $6\times 1$ column vectors. This is known as the 3D Voigt notation. However, in the next step, we only need a $3\times 3$ sub-matrix of $\mathbbm{c}^{(v)}$ that corresponds to $xx$, $yy$, and $xy$ components. This sub-matrix is denoted as $\mathbbm{c}^{(v)}_{\rm sub}$.
  
  
  \textbf{Step 4.} Construct the residual vector $\vec{r}^{(v)}$ and update $\Delta \tilde{\tens{\epsilon}}^{(v)}$ to $\Delta \tilde{\tens{\epsilon}}^{(v+1)}$ as ($\Delta \tilde{\epsilon}_{zz}$ is fixed as shown in Step 1, all the other components $\Delta \tilde{\epsilon}_{xz}$ and $\Delta \tilde{\epsilon}_{yz}$ remain zero)
  \begin{equation*}
      \vec{r}^{(v)} = \begin{Bmatrix}
      {}^{(v)}\sigma'_{xx} \\
      {}^{(v)}\sigma'_{yy} \\
      {}^{(v)}\sigma'_{xy}
      \end{Bmatrix} - \vec{T}_{\rm ext}\,; \qquad 
    \begin{Bmatrix}
      \Delta \tilde{\epsilon}_{xx}^{(v+1)} \\
      \Delta \tilde{\epsilon}_{yy}^{(v+1)} \\
      2 \Delta \tilde{\epsilon}_{xy}^{(v+1)}
      \end{Bmatrix} 
      = 
      \begin{Bmatrix}
      \Delta \tilde{\epsilon}_{xx}^{(v)} \\
      \Delta \tilde{\epsilon}_{yy}^{(v)} \\
      2 \Delta \tilde{\epsilon}_{xy}^{(v)}
      \end{Bmatrix} - \bracm{\mathbbm{c}^{(v)}_{\rm sub}}^{-1} \vec{r}^{(v)} \,.
  \end{equation*}

  \textbf{Step 5.} Assign $v \leftarrow v+1$ and return to Step 3 until the norm of $\vec{r}^{(v)}$ is below the tolerance value. From the converged stress $\tens{\sigma}'$, old stress $\mathring{\tens{\sigma}}'$, and converged $\Delta\tilde{\tens{\epsilon}}$ (the iteration counter $(v)$ is omitted here), the elastic strain increment and plastic strain increment could be calculated as $\Delta\tens{\epsilon}^e = \bracm{C^e}^{-1}\bracs{\tens{\sigma}' - \mathring{\tens{\sigma}}'} - \Delta p \hat{1} /\bracs{3 K_s}$, $\Delta\tens{\epsilon}^p = \Delta\tilde{\tens{\epsilon}} - \bracm{C^e}^{-1}\bracs{\tens{\sigma}' - \mathring{\tens{\sigma}}'}$ where $C^e$ is the $6\times 6$ elastic stiffness matrix and $\hat{1}$ is the 3D Voigt form of the second-order identity tensor $\tens{1}$. Note that the adsorption strain increment $\Delta \epsilon_{ad}$ purely depends on the gas pressure $p$ so that it can be calculated directly.

  \textbf{Step 6.} Calculate $\phi$ from Eq.~\eqref{peequ} using the elastic strain increment $\Delta\tens{\epsilon}^e$, plastic strain increment $\Delta\tens{\epsilon}^p$, and adsorption strain increment $\Delta\epsilon_{ad}$. The equations in Section~\ref{secapp} can be applied now to calculate $k_{a}$ (briefly speaking, $\phi \Rightarrow r \Rightarrow r_e \Rightarrow K_n \Rightarrow k_a$).
  
  \textbf{Step 7.} Assign $\mathring{\tens{\sigma}}' \leftarrow \tens{\sigma}'$ and $p_{t_n} \leftarrow p$, acquire the new current gas pressure $p$, and return to Step 1 until reaching BHP.
  
\end{theo}



In this section, we conduct the stress-point simulation to investigate the evolution of apparent permeability $k_a$ and clarify the effects of various parameters. In the simulation, we prescribe the total horizontal and vertical stresses $\sigma_{xx}$ and $\sigma_{yy}$, respectively, as shown in Figure~\ref{stresspoint}. Next, the gas pressure decays from the initial value to the final bottom-hole pressure (BHP), and at each pressure level, we would calculate the corresponding strain variation from the previous pressure level through Newton's method. However, since we assume $\epsilon_{zz} = 0$ (plane strain condition), the total stress $\sigma_{zz}$ is unknown, which makes this point simulation more complicated than a pure stress-point simulation. In addition, due to the incorporation of an alternative strain $\tilde{\tens{\epsilon}}$ in Eq.~\eqref{epsilontilde}, special attention must be paid to the z-component. Therefore, the algorithm is not trivial and should be carefully designed, as shown in Box~\ref{box:summation}.


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.8\textwidth]{stress_point.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{stresspoint}
Schematic of the stress point simulation. $\sigma_{xx}$ and $\sigma_{yy}$ are the total horizontal and vertical stresses, respectively. This is equivalent to a representative elementary volume (REV) with uniform deformation.}
\end{figure}

\begin{table}[htb]
\caption{Solid material parameters of the stress point simulation in the basic (reference) case. $\lambda^p$, $p_{c0}$, and $\theta$ will be changed in the following parametric study as shown in Figure~\ref{kapp_LAMBDAp} to Figure~\ref{kapp_n}.}
\label{spssolid}
\begin{center}
\begin{tabular}{p{0.65\textwidth}ll}
\toprule
Parameter       & Value  & Unit \\ \midrule
Young's modulus in the vertical (bed-normal, BN) direction $E_v$   &  4286   & MPa \\
Young's modulus in the horizontal (bed-parallel, BP) direction $E_h$   &  7300   & MPa \\
Poisson's ratio $\nu_{hv}$ defining the lengthening deformation in the BN direction due to the normal stress in the BP direction & 0.15  & 1 \\
Poisson's ratio $\nu_{hh}$ in the plane of isotropy &  0.17   & 1  \\
Shear modulus $G_{vh}$ characterizing the angular deformation between BN and BP directions & 2170 & MPa \\
Bedding plane orientation $\theta$  & $\pi/4$  & rad \\
Plastic anisotropy parameter $c_1$ in Eq.~\eqref{4thP} & 0.7  &  1\\
Plastic anisotropy parameter $c_2$ in Eq.~\eqref{4thP}  & -0.36  &  1\\
Plastic anisotropy parameter $c_3$ in Eq.~\eqref{4thP}  & 0.6  &  1\\
Slope of the critical state line $M$   & 1.07  &  1 \\
Plastic compressibility parameter $\lambda^p$   & 0.01  &  1 \\
Initial preconsolidation pressure $p_{c0}$   & -20  & MPa \\
Intrinsic bulk modulus of solid $K_s$   & 10000  & MPa \\
Initial matrix porosity $\phi_0$  &  0.05  &  1 \\
Initial Terzaghi effective stress $\tens{\sigma}'|_{t=0}$ (xx, yy, zz components, other shear components are 0), & -5, -10, -5 & MPa \\
Total horizontal stress $\sigma_{xx}$ (constant)  & -35  & MPa \\
Total vertical stress $\sigma_{yy}$ (constant)  & -40  & MPa \\
\bottomrule
\end{tabular}    
\end{center}
\end{table}

\begin{table}[htb]
\caption{Gas flow parameters of the stress point simulation in the basic (reference) case. $P_L$ will be changed in the following parametric study as shown in Figure~\ref{kapp_PL}.}
\label{spsfluid}
\begin{center}
\begin{tabular}{lll}
\toprule
Parameter   & Value  & Unit \\ \midrule
Gas molar mass $M_g$  & 16.04 & g/mol \\
Langmuir pressure $P_L$   & 4  & MPa \\
Reservoir temperature $T$  & 80  & \textdegree{}C \\
Gas viscosity $\mu_g$    &  $2\times 10^{-5}$   &   $\rm Pa\cdot s$ \\
Maximum sorption-induced volumetric strain $\epsilon_L$ & $5\times 10^{-4}$ & 1 \\
Initial matrix intrinsic permeability $k_0$  &  $2\times 10^{-19}$   &  $\rm m^2$ \\
Surface diffusion coefficient $D_{s0}$ under $\theta_g = 0$ & $7.09767\times 10^{-6}$  &  $\rm m^2/s$ \\
Maximum adsorbed gas concentration $C_{\max}$  & 328.7  & $\rm mol/m^3$ \\
$\kappa$ in Eq.~\eqref{equDs}   &  0.5 &  1\\
Initial gas pressure  & 30  & MPa \\
BHP  & 2  & MPa \\
\bottomrule
\end{tabular}    
\end{center}
\end{table}

For simulation parameters, the solid material parameters are adopted from \citet{zhao_continuum_2020}, which are given in Table~\ref{spssolid}. Other parameters are specified in Table~\ref{spsfluid}. As seen from Figure~\ref{kapp_LAMBDAp}, an obvious transition point on the curve of $k_a$ implies that the stress state has reached the yield surface and plastic deformation will accumulate. The larger the $\lambda^p$, the more pore spaces would be compressed (plastic compression), which would dominate the decrease of $k_a$ for the middle stages, as shown in the red curve of Figure~\ref{kapp_LAMBDAp}. When the gas pressure is close to BHP, the impact of gas slippage will be more significant due to a large Knudsen number $K_n$. As a result, all three curves will increase in the final stage. Figure~\ref{kapp_pc0} investigates the impact of preconsolidation pressure. By comparing the black and blue curves, it indicates that the change of $p_{c0}$ would alter the transition point. For elastic deformation, the red curve is quite similar to Fig. 2 of \citet{yang_gas_2020}, which indicates the robustness of the porosity evolution model Eq.~\eqref{peequ}. It is also worthwhile to mention that the blue curve of Figure~\ref{kapp_LAMBDAp} and the red curve of Figure~\ref{kapp_pc0} are in fact different since the former contains plastic deformation. Their similar values of $k_a$ may be attributed to the fact that the value of $\d \phi/ \d p$ in the plastic region does not deviate from that in the elastic region a lot. We also note that the global minimum point of $k_a$ is shifting to the lower-left corner, as we go from the top curve to the bottom curve. These characteristics inspire us to find a particular combination of $\lambda^p$ and $p_{c0}$, such that the non-Darcy effect of $k_a$ is already evident (but not very strong) during the elastic deformation, while the material yield causes a decline in $k_a$ as we further decrease gas pressure, but finally, when the gas pressure is extremely small, the $k_a$ would increase again due to a strong non-Darcy effect. This conjecture has been achieved in Figure~\ref{kapp_2U}a, which is known as the unsymmetric ``double-U'' shape curve. This type of curve has not been reported in any of the previous publications related to apparent permeability models. In fact, some experimental results qualitatively support this finding, as shown in Figure~\ref{kapp_2U}b. We also investigate the impact of anisotropy denoted by the bedding plane orientation $\theta$ (or equivalently, $\vec{n}$). The result is shown in Figure~\ref{kapp_n}, which suggests that $\vec{n}$ would affect the transition point, and for given gas pressure, $\theta = \pi/2$ will predict the highest $k_a$ and $\theta = 0$ will predict the lowest $k_a$.


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.6\textwidth]{Fig4-1.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{kapp_LAMBDAp}
Variation of the apparent permeability $k_a$ (normalized by $k_0$) with the gas pressure $p$ for different values of $\lambda^p$.}
\end{figure}

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.6\textwidth]{Fig4-2.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{kapp_pc0}
Variation of the apparent permeability $k_a$ (normalized by $k_0$) with the gas pressure $p$ for different values of $p_{c0}$.}
\end{figure}

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[height = 0.35\textwidth]{Fig4-5.png} & \includegraphics[height = 0.35\textwidth]{Fig4-6.png} \\
    (a) & (b)
	\end{tabular}
	\end{center}
	\caption
	{\label{kapp_2U}
(a) A unique unsymmetric ``double-U'' shape curve of apparent permeability $k_a$ under a particular combination of $\lambda^p$ and $p_{c0}$. (b) Supporting evidences from experiments \citep{ma_extreme_2021,zhang_new_2015}. }
\end{figure}

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.6\textwidth]{Fig4-3.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{kapp_n}
Variation of the apparent permeability $k_a$ (normalized by $k_0$) with the gas pressure $p$ for different values of bedding plane orientation $\theta$ (or equivalently, $\vec{n}$).}
\end{figure}

Now we discuss the impact of adsorption-related parameters such as $P_L$. From relevant literature, we know that the adsorbed gas may also contribute to the gas flow capacity through surface diffusion. This is always quantified by the apparent value of surface diffusion $k_{\rm surface}$. In Section~\ref{secapp}, this $k_{\rm surface}$ is not considered in $k_a$. Therefore, it will be interesting to see the impact of $k_{\rm surface}$ when we change $P_L$. According to \citet{song_apparent_2016}, $k_{\rm surface}$ adopts the following expression
\begin{equation}
    k_{\rm surface} = \frac{\mu_g M_g D_s C_{\max}}{\rho_g}\dydx{\theta_g}{p} \bracm{1 - \bracs{\frac{r_e}{r}}^2}\,,
\end{equation}
where $\mu_g$, $M_g$, $\rho_g$, $r_e$, and $r$ have already been mentioned before, $\theta_g$ is known as the gas coverage that is defined in an exact Langmuir-type functional relationship $\theta_g = p/\bracs{p + P_L}$, which implies that Eq.~\eqref{re_r} can also be expressed as $r_e = r - d_m \theta_g$, $C_{\max}$ is the maximum adsorbed gas concentration ($\rm mol/m^3$), and $D_s$ is the surface diffusion coefficient ($\rm m^2/s$). In the earlier work, $D_s$ is assumed to be a constant \citep{zhao_impacts_2016}, while in the more recent work such as \citet{song_apparent_2016} and \citet{sun_transport_2018}, $D_s$ is a dynamic function of $\theta_g$, as shown in the following equation
\begin{equation}
\label{equDs}
    D_s = D_{s0} \frac{\bracs{1 - \theta_g} + \frac{\kappa}{2}\theta_g\bracs{2 - \theta_g} + \Big\{ H\bracs{1 - \kappa}\Big\} \bracs{1 - \kappa} \frac{\kappa}{2} \theta_g^2}{\bracs{1 - \theta_g + \frac{\kappa}{2}\theta_g}^2}\,,
\end{equation}
where $D_{s0}$ is surface diffusion coefficient when gas coverage is zero (\ie, $\theta_g = 0$), $H\bracs{1 - \kappa}$ is the Heaviside step function, and $\kappa$ is the ratio of the rate constant for blockage to the rate constant for forward migration (dimensionless). Figure~\ref{kapp_PL} portrays the final results. It shows that without $k_{\rm surface}$, an increase in $P_L$ would lead to a tiny increase in $k_a$ since the thickness of the adsorption layer gets smaller than before, which implies the effective radius $r_e$ gets larger. Because $d_m$ is still at least one order of magnitude smaller than $r$, this change of $k_a$ should be small. In contrast, if we incorporate $k_{\rm surface}$ into $k_a$, the trend will be opposite: an increase in $P_L$ will greatly harm the overall gas flow capacity because surface diffusion is controlled by the thickness of the adsorption layer \citep{yang_gas_2020}.

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.6\textwidth]{Fig4-4.eps}
	\end{tabular}
	\end{center}
	\caption
	{\label{kapp_PL}
Variation of the apparent permeability $k_a$ (normalized by $k_0$) with the gas pressure $p$ for two different values of Langmuir pressure constant $P_L$ and with or without surface diffusion $k_{\rm surface}$.}
\end{figure}

${}$

\noindent \textit{Remark 3.} The sensitivity analysis results for $\phi_0$, $K_s$, and $k_0$ follow a similar trend as those in \citet{yang_gas_2020}, \ie, increase in $\phi_0$ and decreases in $K_s$ and $k_0$ would all enhance the non-Darcy effect. The corresponding figures are therefore not provided.

\section{Gas production and stress evolution in a 3D fractured shale reservoir}
\begin{itemize}
    \item Biot coefficient 1 $\rightarrow$ 0.8 (confining stress also changes), gas production $\uparrow$.
    \item  Without gas adsorption source $\rightarrow$ faster pressure decrease and less production.
    \item $E_v$ $\downarrow$ (40 GPa, isotropic $\rightarrow$ 20 GPa, anisotropic), $\abs{u_x}$ $\downarrow$, total stress $\sigma_x$ in the top cross-section (slice) changes.
    \item By rotating the bedding plane (from horizontal position to vertical, anti-clockwise), $\abs{u_x}$ changes $\uparrow$, total stress $\sigma_x$ behaves differently between the top cross-section (slice) and middle cross-section (slice), nevertheless not constant! See Matlab plot. Total gas production is insensitive to this change in bedding plane ($\approx 45\times 10^6$ STB $\rm m^3$).
    \item $u_x$ discontinuity across the fracture.
    \item Non-Darcy flow is not very strong but still could be identified.
\end{itemize}
 


\clearpage
\section{Initial-boundary value problems}
\label{femibvp}
\verb|"E:\Postdoc_PolyU\COMPLETED_MILESTONES\SNS-FEM-DPDK-AMCC\main_simulation_SP_gaslike.m"| Through the finite element simulation, this section highlights the role of geomechanics on the fluid production behavior as well as the impacts of plasticity and plastic anisotropy on the spatial patterns of induced gas pressure increment and plastic strain. Here, we focus on the plane strain simulations while we leave the 3D examples for future work.


% \subsection{Sensitivity analysis of the production behavior}
% As the first example, we use a simple geometry shown in Figure~\ref{chp7_sa_sketch} to investigate several factors that could affect gas production, especially the impact of solid deformation that is quite controversial by looking at different studies. We hope to come up with a unified conclusion through this example. Some governing equations are re-formulated here for an easier understanding. We assume the isotropy of solid deformation and the solid material is elastic and incompressible ($K_s = +\infty$), thus $\tens{\alpha} = \tens{1}$. The adsorption strain $\epsilon_{ad}$ is also ignored for the moment. Under these assumptions, the solid deformation equation becomes (in terms of displacement $\vec{u}=u_i\vec{e}_i$)
% \begin{equation}
% \label{eq627}
%     G\nabla^2 u_i + \frac{G}{1 - 2 \nu} u_{k, ki} = p_{,i}\,,
% \end{equation}
% where $G$ is the shear modulus and $\nu$ is the Poisson's ratio. The gas flow equation (in rock matrix) can be written in the Lagrangian form as \citep{Coussy2003}
% \begin{equation}
% \label{eq628}
%     \pd{\bracs{\rho_g \Phi}}{t} - \nabla\cdot\bracs{\rho_g \frac{k}{\mu_g} \nabla p } = 0\,,
% \end{equation}
% where $\Phi$ is the Lagrangian porosity \citep{coussy_mixture_1998}, which can be updated using the volumetric strain $\epsilon_v = u_{k,k}$ (in the range of infinitesimal deformation) as
% \begin{equation}
%     \Phi - \Phi_0 = \epsilon_v\,,
% \end{equation}
% where $\Phi_0$ is the initial porosity. The discrete fracture flow equation is the same as that in Section~\ref{comsol_df}.

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.9\textwidth]{Fig02.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{chp7_sa_sketch}
% Schematic of a sensitivity analysis example. Model parameters (for the basic case), initial conditions, and boundary conditions are also depicted.}
% \end{figure}

% We consider following cases in our sensitivity analysis.
% \begin{itemize}
%     \item (Case 1) The basic case as shown in Figure~\ref{chp7_sa_sketch}.
%     \item (Case 2) The Young's modulus is increased to $E = 18$ GPa.
%     % \item (Case 3) We consider the desorption term. In this case, the Eq.~\eqref{eq628} becomes:
%     % \begin{equation}
%     %     \pd{}{t}\bracm{\rho_g \Phi + \frac{\rho_r M_g V_L p}{V_{\rm std} \bracs{P_L + p}}} - \nabla\cdot\bracs{\rho_g \frac{k}{\mu_g} \nabla p } = 0\,.
%     % \end{equation}
%     \item (Case 3) We consider a non-zero $c_F = 0.04$ $\rm MPa^{-1}$.
%     \item (Case 4) We ignore the solid deformation. This is done by replacing $\Phi$ in Eq.~\eqref{eq628} with $\Phi_0$, in other words, the porosity is a constant. Of course, the Eq.~\eqref{eq627} is not solved anymore.
%     \item (Case 5) We consider the gas slippage effect by using the Klinkenberg equation. This is done by replacing $k$ in Eq.~\eqref{eq628} with $k\bracs{1 + b_K/p}$. The value of $b_K$ used here is $b_K = 1.1586$ MPa \citep{yan_efficient_2018}.
%     \item (Case 6) We eliminate the induced fractures from our model.
% \end{itemize}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.8\textwidth]{Fig03.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{google_sheet}
% Cumulative productions for various cases. It is easy to find that gas slippage and induced fractures would both enhance cumulative productions at any given time slot, while impacts of geomechanics and $c_F$ require more in-depth discussions, which are given in the corresponding paragraph.}

% % As an aside, the final cumulative production of the basic case is 1420.3 kg.


% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.6\textwidth]{Figures/liquid_geomechanics.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{originpro}
% The impact of solid deformation on the production of slightly compressible fluid. In general, the total production time will be longer than that of the production of gas due to a decrease in mobility.}
% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.8\textwidth]{Figures/Chp7_sa.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{chp7_sa_comsol}
% The gas pressure distribution at 1 d for two values of $c_F$ (Left: Case 1; Right: Case 3).}
% \end{figure}

% The gas cumulative productions for the above six cases are given in Figure~\ref{google_sheet}. Here we are most interested in the effect of solid deformation. From Figure~\ref{google_sheet} we can see that the curves for Case 2 and Case 5 almost overlap with each other, and they are below the curve of Case 1, but the decrease is not dramatic. The reason is that for gas or highly compressible fluid, the ``driven force'' of production mainly comes from the compressibility of fluid, rather than the compression of pore space. This characteristic is quite different from water or slightly compressible fluid \citep{Zhang2020a}, as shown in Figure~\ref{originpro}. Nevertheless, no matter what kind of the fluid is, if you consider the solid deformation and keep other conditions unchanged such as the permeability and initial and final stress state, the fluid production will be enhanced. However, in some situations when you consider solid deformation, the permeability of the hydraulic fracture may decrease due to the compaction or embedment of the proppant. This is approximately considered in Case 3. Now we realize that if the incorporation of solid deformation is accompanied by the significant decrease of fracture permeability $k_F$, the early production could be lower than the uncoupled case (no solid deformation), while in the later period, it may exceed the uncoupled case depending on the initial state. In our example, since we have an initial stress-free state, we can calculate the final production easily ($t \rightarrow \infty$), and we know the coupled case will eventually produce more gas than the uncoupled case because $\Phi_\infty < \Phi_0$ in the coupled case, where $\Phi_\infty$ is the final long-term Lagrangian porosity. While in other situations, the reservoir might be in the compressive state from the beginning ($\Phi_{0^+} < \Phi_0$), so it is much harder to predict the long-term behavior. For this special example, we can prove that when the confining pressure is larger than 35 MPa, the uncoupled case will produce more gas than the coupled case ($t \rightarrow \infty$) mainly due to the small difference between $\Phi_{0^+}$ and $\Phi_\infty$. Another interesting finding is that from Case 1 to Case 5, only the gas pressure pattern of Case 3 is significantly different from the remaining cases. This is shown in Figure~\ref{chp7_sa_comsol}.

% \clearpage
% \subsection{Strip load on a gas-saturated elastoplastic porous medium}
We now introduce anisotropy in both the elastic and plastic behaviors. We conduct a plane strain simulation over a rectangular domain of 20 m $\times$ 10 m subjected to a central strip load. The domain is assumed to be transversely isotropic, a type of anisotropy exhibited by many natural materials, and it is always represented by inclined bedding planes where the angle between the bedding plane and the horizontal direction is $\theta$, as shown in Figure~\ref{sfmesh}. Through this example, we demonstrate how the solutions change with the following factors: (a) non-Darcy flow; (b) bedding plane orientation $\theta$; (c) stress history. The uniform pre-load is denoted as $\omega_0 = 22$ MPa, and gravity is ignored in this example. To make the non-Darcy flow more prominent, we assume an initial gas pressure equal to 2 MPa. In the beginning, a strip load $\omega = 20$ MPa is applied in a very short period over a width of 2 m, which makes the domain globally undrained. The strip load is then held constant for the remaining of the simulation. Mechanical and flow parameters used in the simulation are given as follows: $E_v = 12858$ MPa, $E_h = 21900$ MPa, $G_{vh} = 6510$ MPa, $\theta = \pi/4$, $\lambda^p = 0.0013$, $p_{c0} = -40$ MPa, $K_s = +\infty$, $\phi_0 = 0.04$, $k_0 = 2\times 10^{-20}$ $\rm m^2$, $\epsilon_L = 0$. Other non-specified parameters are same as those in Tables~\ref{spssolid} and \ref{spsfluid}.

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.9\textwidth]{Pure_sketch.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{sfmesh}
Schematic of the gas-saturated transversely isotropic porous medium subjected to a strip load. Gravity is ignored in this example.}
\end{figure}

The simulation goes as follows. Under the pre-load $\omega_0$, the initial (effective) stress field in $x$, $y$, and $z$ directions are $-4$ MPa, $-20$ MPa, and $-4$ MPa, respectively. The strip load $\omega$ is then applied in 10 loading steps with $\Delta t$ = 1 second, thus generating a transient solution of excess gas pressure. The transient solution continues for additional 50 time steps while holding $\omega$ constant. To simulate the whole process, the time increment is increased by a factor of 1.25 from the previous value, \ie, $\Delta t_{n+1} = 1.25 \Delta t_n$ ($n = 1, 2, \ldots, 49$) and $\Delta t_1 = 31.25$ min. Here, the excess gas pressure is the gas pressure increment from its initial value of 2 MPa.


We first make some quantitative comparisons with the results for slightly compressible fluids such as water \citep{zhao_continuum_2020,zhang_mathematical_2022} of the same strip load problem. For liquid, we can set the initial pressure to 0 and pre-load is therefore $\omega_0 = 20$ MPa, in order to maintain the same initial (effective) stress field. An obvious difference is that for gas or highly compressible fluid, the induced pressure increment is much less than the applied load magnitude $\omega$, as shown in Figure~\ref{newcase_01}a. In poroelasticity theory, this is known as the Skempton effect \citep{detournay_fundamentals_1993}, and for highly compressible fluid constituent, the Skempton coefficient $B$ is approaching zero \citep{detournay_fundamentals_1993}. We can see that this is also true for poroelastoplasticity. In other words, the porous material behaves as an elastoplastic material without fluid, and that would explain why the undrained deformation in Figure~\ref{newcase_01}c is larger than that in Figure~\ref{newcase_01}d. These qualitative consistencies between the numerical simulation and the mathematical theory indicate the correctness of our code implementation. However, we should remark that the plastic deformation of water-saturated porous medium could be greater than the gas-saturated porous medium.

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[width = 0.45\textwidth]{plotFOUR10.png} & \includegraphics[width = 0.45\textwidth]{LIQUID_p.png} \\
	(a) Excess gas pressure, kPa & (b) Excess water pressure, MPa \\
	\includegraphics[width = 0.45\textwidth]{FOUR_uy10.png} & \includegraphics[width = 0.45\textwidth]{LIQUID_uy10.png} \\
	(c) Undrained $u_y$ (saturated with gas), m & (d) Undrained $u_y$ (saturated with water), m \\
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_01} Contours of excess pressure and undrained vertical displacement $u_y$ at $t = 10$ s (right after the strip load $\omega$ is applied). Constant permeability $k \equiv k_0$ is assumed for both water and gas flows. Left: Gas-saturated porous medium. Right: Water-saturated porous medium.}
\end{figure}



Due to the large undrained deformation, in the remaining 50 time steps, the driven force of excess gas pressure dissipation mainly comes from the compressibility of the gas itself, rather than the compression of pore spaces. This could explain why the so-called Mandel-Cryer effect \citep{Cheng2016} is not prominent in this example, as shown in Figure~\ref{newcase_02}. In addition, since the compressibility of gas is much higher than that of water, even though the gas mobility is higher than that of water, the dissipation time is still comparable to that of water, as shown in Figure~\ref{newcase_02}. In Figure~\ref{newcase_02}, we also compare the dissipation of excess gas pressure between Darcy and non-Darcy flows, which suggests that non-Darcy flow would enhance the dissipation process because $k_{a}$ is nearly 10 times of $k_0$ in this example. We can imagine that if we also include surface diffusion, the descending segment of the blue dashed curve will continue moving to the left.

\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{c}
	\includegraphics[width = 0.7\textwidth]{liquidandgas_pointA.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_02}
Evolution of excess pressure at point A with different permeability models and different kinds of liquids.}
\end{figure}





Figure~\ref{newcase_06} portrays the excess gas pressure contours at three different time slots for two different preconsolidation pressures $p_{c0} = -40$ MPa and $p_{c0} = -400$ MPa. The latter case of $p_{c0} = -400$ MPa in fact characterizes an anisotropic poroelastic material. Non-Darcy flow and $\theta = \pi/4$ are assumed for both cases. As a result, we can see that the elastic porous medium generates a lower excess gas pressure than the elastoplastic porous medium. Apart from this finding, the spatial variation of the excess gas pressure for the elastoplastic porous medium has an arch shape, as opposed to the typical bulb shape generated by the elastic porous medium. The arch shape might be attributed to the shape of the plastic zone. Both the arch shape and the bulb shape are skewed because of an inclined bedding plane orientation. The final deformation of the anisotropic elastoplastic material is greater than the anisotropic elastic material. Figures~\ref{newcase_05} and \ref{newcase_07} portray the excess gas pressure contours at three different time slots for three different bedding plane orientations $\theta = \pi/15$, $\theta = \pi/4$, and $\theta = 7\pi/18$. Figure~\ref{newcase_04} depicts the final vertical displacement and norm of plastic strain tensor $\tens{\epsilon}^p$. Non-Darcy flow and $p_{c0} = -40$ MPa are assumed for all cases. We find that a change in $\theta$ would affect the magnitude of excess gas pressure, preferential direction and shape of the skewed $\norm{\tens{\epsilon}^p}$ contours. For $\theta = \pi/4$, the contour of $\norm{\tens{\epsilon}^p}$ is skewed to the right, while for $\theta = \pi/15$, it is skewed to the left. This is because $\tens{\epsilon}^p$ is influenced by the plastic flow direction, and for the above two values of $\theta$, the corresponding plastic flow directions are opposite, as proved in \citep{zhao_strength_2018}. For $\theta = 7\pi/18$, one dominant shear band that is nearly parallel to the bedding plane is generated from our simulation. The irregular patterns of $\norm{\tens{\epsilon}^p}$ for $\theta = \pi/4$ and $\theta = 7\pi/18$ are also revealed in the example of bearing capacity of anisotropic soil by using the DEM-MPM multiscale approach \citep{liang_bearing_2021,wang_micromechanical_2022}. As for the spatial variation of the excess gas pressure, the shapes for $\theta = \pi/15$ and $\theta = 7\pi/18$ contain characteristics from both the arch shape and the bulb shape.


Finally, we observe that the plastic deformation for the medium bedding plane orientation is greater than other two orientations, which reminds us the U-shaped variation of the rock strength with respect to the bedding plane orientation $\theta$ \citep{zhao_strength_2018}. To give a more 
intuitive result, we have plotted $\norm{\tens{\epsilon}^p}$ and $\Delta p_{\rm gas}$ (excess gas pressure) at point A with respect to $\theta$ when $t = 10$ s in Figure~\ref{newcase_08}. Now it becomes more clear that $\norm{\tens{\epsilon}^p}$ firstly increases and then decreases to zero when $\theta$ goes from 0 to $\pi/2$. The asymmetry between $\theta = 0$ and $\theta = \pi/2$ implies a higher strength in the bed-parallel direction than in the bed-normal direction. For excess gas pressure, it monotonically decreases as $\theta$ goes from 0 to $\pi/2$.


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[width = 0.45\textwidth]{plotONE20.png} & \includegraphics[width = 0.45\textwidth]{plotTHREE20.png} \\
	(a) $p_{c0} = -40$ MPa and $t = 0.72$ d & (b) $p_{c0} = -400$ MPa and $t = 0.72$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE30.png} & \includegraphics[width = 0.45\textwidth]{plotTHREE30.png} \\
	(c) $p_{c0} = -40$ MPa and $t = 7.44$ d & (d) $p_{c0} = -400$ MPa and $t = 7.44$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE40.png} & \includegraphics[width = 0.45\textwidth]{plotTHREE40.png} \\
	(e) $p_{c0} = -40$ MPa and $t = 70$ d & (f) $p_{c0} = -400$ MPa and $t = 70$ d
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_06} Contours of excess gas pressure at three different time slots. Left: $p_{c0} = -40$ MPa (elastoplastic deformation). Right: $p_{c0} = -400$ MPa (elastic deformation). Color bars are pressures in kPa.}
\end{figure}


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.7\textwidth]{gas_pointA.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{newcase_03}
% Evolution of excess gas pressure at point A with different $p_{c0}$ and different $\theta$.}
% \end{figure}


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[width = 0.45\textwidth]{plotONE20.png} & \includegraphics[width = 0.45\textwidth]{plotTWO20.png} \\
	(a) $\theta = \pi/4$ and $t = 0.72$ d & (b) $\theta = \pi/15$ and $t = 0.72$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE30.png} & \includegraphics[width = 0.45\textwidth]{plotTWO30.png} \\
	(c) $\theta = \pi/4$ and $t = 7.44$ d & (d) $\theta = \pi/15$ and $t = 7.44$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE40.png} & \includegraphics[width = 0.45\textwidth]{plotTWO40.png} \\
	(e) $\theta = \pi/4$ and $t = 70$ d & (f) $\theta = \pi/15$ and $t = 70$ d
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_05} Contours of excess gas pressure at three different time slots for a medium and a low anisotropy angle. Left: $\theta = \pi/4$. Right: $\theta = \pi/15$. Color bars are pressures in kPa.}
\end{figure}


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[width = 0.45\textwidth]{plotONE20.png} & \includegraphics[width = 0.45\textwidth]{plotFIVE20.png} \\
	(a) $\theta = \pi/4$ and $t = 0.72$ d & (b) $\theta = 7\pi/18$ and $t = 0.72$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE30.png} & \includegraphics[width = 0.45\textwidth]{plotFIVE30.png} \\
	(c) $\theta = \pi/4$ and $t = 7.44$ d & (d) $\theta = 7\pi/18$ and $t = 7.44$ d \\
	\includegraphics[width = 0.45\textwidth]{plotONE40.png} & \includegraphics[width = 0.45\textwidth]{plotFIVE40.png} \\
	(e) $\theta = \pi/4$ and $t = 70$ d & (f) $\theta = 7\pi/18$ and $t = 70$ d
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_07} Contours of excess gas pressure at three different time slots for a medium and a high anisotropy angle. Left: $\theta = \pi/4$. Right: $\theta = 7\pi/18$. Color bars are pressures in kPa.}
\end{figure}


\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{ccc}
	\includegraphics[width = 0.3\textwidth]{TWO_peeq.png} & \includegraphics[width = 0.3\textwidth]{ONE_peeq.png} & \includegraphics[width = 0.3\textwidth]{FIVE_peeq.png}\\
	(a) $\norm{\tens{\epsilon}^p}$ when $\theta = \pi/15$  & (b) $\norm{\tens{\epsilon}^p}$ when $\theta = \pi/4$ & (c) $\norm{\tens{\epsilon}^p}$ when $\theta = 7\pi/18$  \\
	\includegraphics[width = 0.3\textwidth]{TWO_uy60.png} & \includegraphics[width = 0.3\textwidth]{ONE_uy60.png} &
	\includegraphics[width = 0.3\textwidth]{FIVE_uy60.png} \\
	(d) $u_y$ when $\theta = \pi/15$, m & (e) $u_y$ when $\theta = \pi/4$, m & (f) $u_y$ when $\theta = 7\pi/18$, m \\
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_04} Contours of $\norm{\tens{\epsilon}^p}$ and vertical displacement $u_y$ at the end of the simulation (excess gas pressure is almost zero). Left: $\theta = \pi/15$. Middle: $\theta = \pi/4$. Right: $\theta = 7\pi/18$.}
\end{figure}



\begin{figure}[htb]
	\begin{center}
	\begin{tabular}{cc}
	\includegraphics[width = 0.45\textwidth]{Figend-1.png} & \includegraphics[width = 0.45\textwidth]{Figend-2.png}
	\end{tabular}
	\end{center}
	\caption
	{\label{newcase_08} Variation of $\norm{\tens{\epsilon}^p}$ and excess gas pressure at point A versus bedding plane orientation $\theta$ ($t = 10$ s).}
\end{figure}




% \subsection{History matching of production field measurements}
% To validate our fully coupled model, the production field measurements of Barnett shale are historically matched \citep{li_fully_2020,cao_fully_2016,zhao_numerical_2020,lu_modeling_2021}. The main reservoir parameters are based on the literature as shown in Table~\ref{shalegas}, and we tune other parameters such as $k_{F0}$ until the match is satisfactory. The model geometry is shown in Figure~\ref{Shalegas_fig0} and the finite element mesh is shown in Figure~\ref{comsolmesh} that contains 12407 triangle elements. In this validation process, we would assume the isotropy of solid deformation. The comparison between the field data and the simulation result is shown in Figure~\ref{validation}. It can be seen that the match is okay, which indicates the rationality of the proposed model.


% \begin{table}[htb]
% \caption{Main simulation parameters. Note that some parameters or constants are already specified in the text, so they are not shown here. In the model application, only $k_0$, $r_0$, $E$, and $\nu$ are changed.}
% \label{shalegas}
% \begin{center}
% \begin{tabular}{lll}
% \toprule
% Parameter       & Value  & Unit \\ \midrule
% Model length   &  550   & m \\
% Model width   &  145   & m \\
% Model thickness (in $z$ direction)  &  90   & m  \\ 
% Spacing between the left boundary and the $\rm 1^{st}$ fracture & 15  &  m  \\
% Fracture spacing    &   30    &  m \\  
% Fracture length in Figure~\ref{Shalegas_fig0}   &   50   & m \\ 
% Initial fracture aperture, $w_0$    &  $5 \times 10^{-3}$   & m \\
% Initial fracture porosity, $\phi_{F0}$    &   0.3   &  1 \\
% Initial fracture permeability, $k_{F0}$   & $10^{-12}$   &  $\rm m^2$  \\
% Fracture compressibility, $c_F$   &   0.01     &  $\rm MPa^{-1}$   \\  
% Initial reservoir pressure, $p^0$     &   20   &  $\rm MPa$ \\
% Bottom-hole pressure, $p_{\rm well}$   &  3.5    &  $\rm MPa$ \\
% Maximum in-situ stress, $\sigma_V$   &   $-40$    & MPa  \\
% Minimum in-situ stress, $\sigma_H$   &   $-35$    & MPa  \\
% Initial matrix intrinsic permeability, $k_0$  &  $5\times 10^{-19}$   &  $\rm m^2$ \\
% Initial matrix porosity, $\phi_0$   &   0.05  &  1 \\
% Initial matrix pore radius, $r_0 = 2\sqrt{2\tau} \sqrt{k_0/\phi_0}$  & $4\sqrt{10}$  & nm \\
% Young's modulus, $E$   &   5    &  GPa \\
% Poisson's ratio, $\nu$    &   0.2   &  1  \\
% Bulk modulus of the solid grain, $K_s$    & 45    & GPa \\
% Gas viscosity, $\mu_g$    &  $2\times 10^{-5}$   &   $\rm Pa\cdot s$ \\
% Reservoir temperature, $T$  & 80  & \textdegree{}C \\
% Gas molar mass, $M_g$  & 16.04 & g/mol \\
% Langmuir pressure, $P_L$   & 4  & MPa \\
% Maximum sorption-induced volumetric strain, $\epsilon_L$ & 0 & 1 \\
% \bottomrule
% \end{tabular}    
% \end{center}
% \end{table}


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.75\textwidth]{Figures/Shalegas_fig1-0.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig0}
% Schematic of a horizontal isotropic 2D shale gas reservoir. In the history matching study, we regard this simulation area as a quarter of the entire reservoir, thus we have divided the field production data by four in order to match the simulation result. The upper and right boundaries are subjected to the total stresses $\sigma_V$ and $\sigma_H$, respectively. The lower and left boundaries have the roller boundary condition. No flux is applied at the outer boundaries, and we prescribe the pressure $p_{\rm well}$ at the intersection points (solid green dots) between the discrete fractures and the horizontal wellbore. A uniform initial pressure $p^0$ is adopted in this model. A preloading step is required. The origin (0, 0) coincides with the lower-left corner of the domain.}
% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.7\textwidth]{Figures/COMSOL_mesh_last.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{comsolmesh}
% The finite element mesh of this example. The discrete fractures are represented by line elements \citep{chen_coupled_2020_nag}. Also, the size of the triangle element ranges from 2 m to 10 m since we are solving a field example.}
% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.6\textwidth]{Fig08.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{validation}
% Comparison of the simulation result with the field data of Barnett shale \citep{yu_simulation_2014, li_fully_2020, zhao_numerical_2020, cao_fully_2016}.}
% \end{figure}


% \subsection{Model application: gas production from an anisotropic reservoir}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{l}
% 	\includegraphics[width = 0.75\textwidth]{Figures/Shalegas_fig1-1.PNG} \\
% 	\includegraphics[width = 0.655\textwidth]{Figures/Shalegas_fig1-2.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig1}
% Schematic of a horizontal anisotropic 2D shale gas reservoir. Note that the symmetry expansion of the result is not correct. The dashed and dotted lines represent the bedding plane orientations. Four investigation points are also plotted. Their coordinates are: (7.5, 25) m for point A, (210, 25) m for point B, (420, 25) m for point C, and (210, 75) m for point D. Other conditions just follow Figure~\ref{Shalegas_fig0}.}
% \end{figure}

% Based on the history matching study of the Barnett shale, we set up an anisotropic model that uses the same geometry and mesh. In this part, we focus on the effects of bedding plane orientation and initial matrix intrinsic permeability $k_0$ on the geomechanical responses (evolutions of pressure and effective stress, gas production, etc.) of the shale gas reservoir. The anisotropic material parameters are given as \citep{Cheng2016}: $E_v = 17.3$ GPa, $E_h = 20.6$ GPa, $\nu_{hh} = 0.189$, $\nu_{vh} = 0.246$, and $G_{vh} = 7.23$ GPa. We consider two scenarios of bedding plane orientation as shown in Figure~\ref{Shalegas_fig1} by the dashed line (Scenario 1, $-\pi/3$) and the dotted line (Scenario 2, $\pi/6$). For Scenario 1, we further analyze three values of $k_0$, namely $5 \times 10^{-17}$ $\rm m^2$, $5 \times 10^{-18}$ $\rm m^2$, and $5 \times 10^{-19}$ $\rm m^2$. Other parameters are the same as those in Table~\ref{shalegas}. The time step is chosen to be logarithmically spaced between $10^{-3}$ d to $10^4$ d (701 steps). The actual computation time is about 2 minutes.


% Figures~\ref{Shalegas_fig2} and \ref{Shalegas_fig3} present the evolution of gas pressure $p$ under different $k_0$. It can be observed that the minimum pressure always occurs around the discrete fracture. However, the diffusion pattern changes when we increase $k_0$. From Figure~\ref{Shalegas_fig2}, we can see that when $k_0 = 5 \times 10^{-19}$ $\rm m^2$, the pressure propagates from the whole segment of the discrete fracture. In other words, the discrete fracture acts as a line sink. In contrast, when $k_0$ is increased to $5 \times 10^{-17}$ $\rm m^2$ in Figure~\ref{Shalegas_fig3}, we can observe a pressure radiation pattern surrounding the intersection point between the discrete fracture and the horizontal well, similar to a point sink. Figure~\ref{gasmass} suggests that for the largest $k_0$, the production is almost complete when $t = 6000$ d, while for the smallest $k_0$, we can see that at the end of our simulation, about 60\% of the total amount of gas (in kg) is produced. In Figure~\ref{Shalegas_fig4}, we show the distribution of Knudsen number $K_n$ at the end of our simulation. The range of $K_n$ just fits well with the partition of flow regimes \citep{yao_numerical_2013}: Continuum flow ($K_n < 0.001$); Slip flow ($0.001 < K_n \leq 0.1$); Transitional flow ($ 0.1 < K_n \leq 10$); Free molecular flow ($K_n > 10$). Therefore, it is reasonable to use Eq.~\eqref{BK} to calculate the apparent permeability $k_a$.




% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.9\textwidth]{Figures/Shalegas_fig2.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig2}
% Gas pressure $p$ distribution evolution of the anisotropic shale gas reservoir (Scenario 1) when $k_0 = 5 \times 10^{-19}$ $\rm m^2$.}
% \end{figure}


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.9\textwidth]{Figures/Shalegas_fig3.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig3}
% Gas pressure $p$ distribution evolution of the anisotropic shale gas reservoir (Scenario 1) when $k_0 = 5 \times 10^{-17}$ $\rm m^2$.}
% \end{figure}


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.6\textwidth]{Figures/gas_mass_k0.png}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{gasmass}
% Impact of initial matrix intrinsic permeability $k_0$ on the simulation area’s gas production behaviors (Scenario 1).}
% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.8\textwidth]{Figures/Shalegas_fig4.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig4}
% Knudsen number $K_n$ distribution at the end of the simulation (10000 d) for $k_0 = 5 \times 10^{-19}$ $\rm m^2$ in Scenario 1.}
% \end{figure}

% Now we discuss the effect of bedding plane orientation. In other words, we want to explore the directional dependence of the hydromechanical responses. While not shown here, we find the gas pressure $p$ distribution is not sensitive to the bedding plane orientation. The difference is much more evident in the solid material itself. Figures~\ref{Shalegas_fig7} and \ref{Shalegas_fig10} present the porosity changes at four points A, B, C, and D in the model. Because we have a preloading stage, the porosity at $t = 0^{+}$ is lower than $\phi_0$. Due to the anisotropy, the four curves start from different vertical coordinates. Furthermore, the porosities at A and B decrease faster than at C and D since the depletion is completed sooner in the former two points. When we compare scenario 1 with scenario 2, we can see that the relative positions of point A (blue curve) and point B (green curve) are overturned.


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{l}
% 	\includegraphics[width = 0.745\textwidth]{Figures/Shalegas_fig7.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig7}
% Porosity evolution at four points A, B, C, and D in scenario 1 under $k_0 = 5 \times 10^{-19}$ $\rm m^2$.}
% \end{figure}


% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{l}
% 	\includegraphics[width = 0.745\textwidth]{Figures/Shalegas_fig10.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig10}
% Porosity evolution at four points A, B, C, and D in scenario 2 under $k_0 = 5 \times 10^{-19}$ $\rm m^2$.}
% \end{figure}



% Figures~\ref{Shalegas_fig5} and \ref{Shalegas_fig6} show the comparisons of $\sigma'_{xx}$ and $\sigma'_{yy}$ between Scenario 1 and Scenario 2, respectively. For $\sigma'_{xx}$, the difference is localized around the lower-left and upper-left corners. For example, the absolute value $\abs{\sigma'_{xx}}$ at the lower-left corner is smaller than the surrounding areas in Scenario 1 when $ = -\pi/3$; while it is the opposite in Scenario 2 when $\theta = \pi/6$. In Scenario 1, this local heterogeneity renders the stress propagation pattern of the first discrete fracture to be different from the remaining discrete fractures (Figure~\ref{Shalegas_fig5}e), and it also leads to several dark red regions between adjacent discrete fractures (Figure~\ref{Shalegas_fig5}c). In Scenario 2, the aforementioned features of Scenario 1 are less obvious, but in the later period, the contour line (especially the yellow line) is substantially affected by this change in $\theta$ (Figure~\ref{Shalegas_fig5}i and Figure~\ref{Shalegas_fig5}j). For $\sigma'_{yy}$, the difference between Scenario 1 and Scenario 2 is only significant in the later period (Figure~\ref{Shalegas_fig6}g to Figure~\ref{Shalegas_fig6}j). Furthermore, if we compare the propagation patterns of $p$, $\sigma'_{xx}$, and $\sigma'_{yy}$, we may notice that the patterns of $p$ and $\sigma'_{yy}$ are quite similar to each other since they both spread from the stimulated reservoir domain (SRD) to the non-stimulated reservoir domain (NSRD), while for $\sigma'_{xx}$, it changes simultaneously in SRD and NSRD.

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.9\textwidth]{Figures/Shalegas_fig5.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig5}
% Comparison of the effective stress component $\sigma'_{xx}$ distribution evolution between Scenario 1 and Scenario 2 ($k_0 = 5 \times 10^{-19}$ $\rm m^2$).}
% \end{figure}

% \begin{figure}[htb]
% 	\begin{center}
% 	\begin{tabular}{c}
% 	\includegraphics[width = 0.9\textwidth]{Figures/Shalegas_fig6.PNG}
% 	\end{tabular}
% 	\end{center}
% 	\caption
% 	{\label{Shalegas_fig6}
% Comparison of the effective stress component $\sigma'_{yy}$ distribution evolution between Scenario 1 and Scenario 2 ($k_0 = 5 \times 10^{-19}$ $\rm m^2$).}
% \end{figure}

\clearpage
\section{Closure}
Anisotropic poromechanics is firstly introduced into shale gas flow by using mixture theory and the principle of superposition on elastic strain tensor. The resulting porosity evolution equation is shown to be identical to the one derived from the phenomenological approach of poroelasticity theory under the scenario of isotropic elastic deformation and zero adsorption strain, thus confirming the veracity of both approaches. Through the stress point simulation, we show that the overall evolution of the apparent permeability depends on the competition among three factors, namely, gas slippage, surface diffusion, and porosity evolution. The former two factors can accelerate the gas flow capacity, while the last factor generally plays an opposite role. Under specific combinations of plasticity parameters, a ``double-U'' shape curve of apparent permeability could be generated. We believe the apparent permeability model proposed in this work will provide a more accurate evaluation on the tight gas reservoirs. In general, the apparent permeability is inhibited with higher values of $\lambda^p$, lower magnitudes of $p_{c0}$, a horizontal bedding plane, and higher values of $P_L$ (when surface diffusion is included). Finally, we apply the anisotropic poromechanical model into the field-scale numerical simulation and reveal three important aspects: (1) the impact of geomechanics on fluid production is not definite; (2) a small fluid compressibility could greatly affect the undrained hydromechanical response and Mandel-Cryer effect; (3) excess gas pressure and $\tens{\epsilon}^p$ are highly dependent on the bedding plane orientation $\theta$, and an arch shape contour of $\Delta p_{\rm gas}$ could be generated when $\theta$ is close to $\pi/4$. These new results contribute to an improved understanding of gas flow in shale.




\appendix
\section{Porosity evolution equation from poroelasticity theory}
\label{standardpeeq}
Let us consider a ``sample'' of porous material of volume $V$, containing an interconnected pore space of volume $V_p$. The porosity $\phi$ is defined as $\phi = V_p/V$. The sample is subject to a total pressure $P$ and a pore pressure $p$ \citep{Wang2000}. We start from the volumetric response of the porous material to the loading $\{P, p\}$, which can be described in terms $\Delta V/V$ and $\Delta V_p/V_p$, the volumetric strain of the bulk material and of the pore space, respectively. The linearity assumption copied from (23a)(23b) of \citet{detournay_fundamentals_1993} implies (assuming that prior to loading, there is zero stress and pore pressure)
\begin{equation}
\label{B1}
    \frac{\Delta V}{V} = - \frac{P'}{K} - \frac{p}{K'_s}\,, 
\end{equation}
\begin{equation}
\label{B2}
    \frac{\Delta V_p}{V_p} = -\frac{P'}{K_p} - \frac{p}{K''_s}\,,
\end{equation}
where $P' = P - p$ is the Terzaghi effective pressure, $K$ is the bulk modulus for the bulk volumetric strain, and $K_p$ is the bulk modulus for the pore volumetric strain. The coefficients $K'_s$ and $K''_s$ are two bulk moduli, which under the assumption of ideal porous media \citep{detournay_fundamentals_1993} can be both identified with the bulk modulus $K_s$ of the solid constituent, and this equivalence is accepted by default in the following derivations as well as in the mixture theory. $K'_s \neq K''_s$ implies the micro-heterogeneity of the material, which is not the focus of this work. Interested readers may refer to \citet{cheng_intrinsic_2021} for more details.


Since adsorption strain could exist in this study, we may modify Eqs.~\eqref{B1}\eqref{B2} as
\begin{equation}
\label{B3}
    \frac{\Delta V}{V} = - \frac{P'}{K} - \frac{p}{K_s} + \epsilon_{ad} \,, 
\end{equation}
\begin{equation}
\label{B4}
    \frac{\Delta V_p}{V_p} = -\frac{P'}{K_p} - \frac{p}{K_s} + \epsilon_{ad}^p\,,
\end{equation}
where a new parameter $\epsilon_{ad}^p$, namely, the sorption strain of the pores, has been introduced. There are some researchers that assume $\epsilon_{ad}^p = \epsilon_{ad}$ \citep{zhang_how_2008,cao_combined_2016,cheng_why_2022}, while others suggest $\epsilon_{ad}^p = \eta \epsilon_{ad}$ and $\eta$ is generally a negative constant \citep{yang_gas_2020}. By subtracting (25b) from (25a) of \citet{detournay_fundamentals_1993}, we obtain an important relation
\begin{equation}
\label{B5}
    \frac{\Delta \phi}{\phi} = \frac{\Delta V_p}{V_p} - \frac{\Delta V}{V}\,.
\end{equation}
Substituting Eqs.~\eqref{B3}\eqref{B4} into Eq.~\eqref{B5} yields
\begin{equation}
\label{B6}
    \frac{\Delta \phi}{\phi} = \bracs{\frac{1}{K} - \frac{1}{K_p}}\bracs{P - p} + \bracs{\epsilon_{ad}^p - \epsilon_{ad}}\,.
\end{equation}
By invoking the Betti-Maxwell reciprocal theorem \citep{detournay_fundamentals_1993,zhang_how_2008}, we obtain
\begin{equation}
\label{B7}
    K_p = \frac{\phi}{\alpha} K\,,
\end{equation}
where $\alpha = 1 - \bracs{K/K_s}$ is the Biot-Wills coefficient \citep{Wang2000} and it is identical to $\tens{\alpha}$ in Eq.~\eqref{biottensor} under the assumption of isotropy. The isotropic linear elasticity constitutive law leads to \citep{Jiang2018}
\begin{equation}
\label{B8}
    \epsilon_v^e = \epsilon_v - \epsilon_{ad} = -\frac{P''}{K} = -\frac{P - \alpha p}{K} \quad \Longrightarrow \quad P - p = -K\bracs{\epsilon_v + \frac{p}{K_s} - \epsilon_{ad}}\,,
\end{equation}
where $P'' = P - \alpha p$ is known as the Biot effective pressure. By using Eqs.~\eqref{B7}\eqref{B8} in Eq.~\eqref{B6}, we have
\begin{equation}
\label{B9}
    \Delta \phi = \bracs{\alpha - \phi}\bracs{\epsilon_v + \frac{p}{K_s} - \epsilon_{ad}} + \phi\bracs{\epsilon_{ad}^p - \epsilon_{ad}}\,.
\end{equation}
As we mentioned earlier, Eq.~\eqref{B9} is derived from the assumption zero stress and zero pore pressure before loading. For a non-zero previous state, we modify Eq.~\eqref{B9} as
\begin{equation}
\label{B10}
    \Delta \phi = \bracs{\alpha - \phi}\bracs{\Delta \epsilon_v + \frac{\Delta p}{K_s} - \Delta\epsilon_{ad}} + \phi\bracs{\Delta\epsilon_{ad}^p - \Delta\epsilon_{ad}}\,,    
\end{equation}
where $\Delta\bracs{\circ}$ implies $\bracs{\circ} - \bracs{\circ}_{t_n}$ (we omit the subscript $t_{n+1}$ for brevity), and Eq.~\eqref{B10} can thus be reformulated as (note $\epsilon_v = \epsilon_v^e + \epsilon_{ad}$)
\begin{equation}
\label{B11}
    \phi = \frac{\alpha\bracs{\epsilon^e_v - \epsilon^e_{v, t_n}} + \frac{\alpha\bracs{p - p_{t_n}}}{K_s} + \phi_{t_n}}{1 + \bracs{\epsilon^e_v - \epsilon^e_{v, t_n}} + \frac{p - p_{t_n}}{K_s}   + \bracs{\Delta\epsilon_{ad} - \Delta\epsilon^p_{ad}} } = \frac{\alpha\bracs{\epsilon^e_v - \epsilon^e_{v, t_n}} + \frac{\alpha\bracs{p - p_{t_n}}}{K_s} + \phi_{t_n}}{1 + \bracs{\epsilon_v - \epsilon_{v, t_n}} + \frac{p - p_{t_n}}{K_s} - \bracs{\epsilon^p_{ad} - \epsilon^p_{ad,t_n}}}\,.   
\end{equation}
A comparison between Eq.~\eqref{peequ} and Eq.~\eqref{B11} indicates two equations are identical when $\epsilon_{ad} = \epsilon_{ad}^p = 0$ and isotropic elasticity is assumed.


\section{Coordinate transformation of the stiffness matrix}
\label{last_appendix}
For a vertically transversely isotropic (VTI) material whose plane of isotropy is the $x{\rm O} y$ plane, the stress-strain relation is given as
\begin{equation}
\small
	\label{VTI-stiffness}
		\begin{Bmatrix}
		\sigma_x \\
		\sigma_y \\
		\sigma_z \\
		\sigma_{xy} \\
		\sigma_{xz} \\
		\sigma_{yz} 
		\end{Bmatrix}_{\rm local, TTI}
		 = \underbrace{
		 \begin{bmatrix}
		 \frac{1}{E_h} & -\frac{\nu_{hh}}{E_h} & -\frac{\nu_{vh}}{E_v} & & & \\
		 -\frac{\nu_{hh}}{E_h} & \frac{1}{E_h} & -\frac{\nu_{vh}}{E_v} & & & \\
		 -\frac{\nu_{hv}}{E_h} & -\frac{\nu_{hv}}{E_h} & \frac{1}{E_v} & & & \\
		 & & & \frac{2\bracs{1+\nu_{hh}}}{E_h} & & \\
		 & & &  & \frac{1}{G_{vh}} & \\
		 & & &  &  & \frac{1}{G_{vh}}
		 \end{bmatrix}^{-1}_{\rm local, TTI}}_{\tens{M}'}
		\begin{Bmatrix}
		\epsilon_x \\
		\epsilon_y \\
		\epsilon_z \\
		2\epsilon_{xy} \\
		2\epsilon_{xz} \\
		2\epsilon_{yz} 
		\end{Bmatrix}_{\rm local, TTI}\,,
\end{equation}
Note that the above representation depends on the ordering of shear, here in assumed as ``$xy$, $xz$, $yz$''. Now for a tilted transversely isotropic (TTI) material, Eq.~\eqref{VTI-stiffness} only holds in the local coordinate system. The basis vectors of this local coordinate system are assumed to be \{$\tens{e}_1'$, $\tens{e}_2'$, $\tens{e}_3'$\}. By convention, ``1'' means $x$ in local system or global system, ``2'' means $y$, and ``3'' means $z$. Of course, we know the normal vector of the isotropy plane is $\tens{e}_3'$. The global coordinate system has basis vectors \{$\tens{e}_1$, $\tens{e}_2$, $\tens{e}_3$\}. The stiffness matrix in Eq.~\eqref{VTI-stiffness} will be denoted as $\tens{M}'$. The relation between two group of basis vectors is given by an orthogonal matrix $\tens{Q}$
\begin{equation}
    \tens{e}_1' = Q_{11}\tens{e}_1 + Q_{21}\tens{e}_2 + Q_{31}\tens{e}_3\,,
\end{equation}
\begin{equation}
    \tens{e}_2' = Q_{12}\tens{e}_1 + Q_{22}\tens{e}_2 + Q_{32}\tens{e}_3\,,
\end{equation}
\begin{equation}
    \tens{e}_3' = Q_{13}\tens{e}_1 + Q_{23}\tens{e}_2 + Q_{33}\tens{e}_3\,,
\end{equation}
where $Q_{ij}$ is exactly the element of row $i$ and column $j$ of $\tens{Q}$
\begin{equation}
    \tens{Q} = \left[ \begin{matrix}
	Q_{11}&		Q_{12}&		Q_{13}\\
	Q_{21}&		Q_{22}&		Q_{23}\\
	Q_{31}&		Q_{32}&		Q_{33}\\
\end{matrix} \right]\,.
\end{equation}
Now we are ready to get the stiffness matrix $\tens{M}$ in the global coordinate system. First of all, we rewrite all the elements of $\tens{Q}$ in terms of $\ell_1$ to $n_3$
\begin{equation}
    \tens{Q}^T=\left[ \begin{matrix}
	Q_{11}&		Q_{21}&		Q_{31}\\
	Q_{12}&		Q_{22}&		Q_{32}\\
	Q_{13}&		Q_{23}&		Q_{33}\\
\end{matrix} \right] =\left[ \begin{matrix}
	\ell_1&		m_1&		n_1\\
	\ell_2&		m_2&		n_2\\
	\ell_3&		m_3&		n_3\\
\end{matrix} \right]\,.
\end{equation}
Then we define the matrix $\tens{R}$ as
\begin{equation}
    \tens{R} = \left[\begin{array}{cccccc}
\ell_{1}^{2} & m_{1}^{2} & n_{1}^{2} & \ell_{1} m_{1} & n_{1} \ell_{1} & m_{1} n_{1}  \\
\ell_{2}^{2} & m_{2}^{2} & n_{2}^{2} & \ell_{2} m_{2} & n_{2} \ell_{2} & m_{2} n_{2}  \\
\ell_{3}^{2} & m_{3}^{2} & n_{3}^{2} & \ell_{3} m_{3} & n_{3} \ell_{3} & m_{3} n_{3}  \\
2 \ell_{1} \ell_{2} & 2 m_{1} m_{2} & 2 n_{1} n_{2} & \ell_{1} m_{2}+\ell_{2} m_{1} & n_{1} \ell_{2}+n_{2} \ell_{1} & m_{1} n_{2}+m_{2} n_{1}  \\
2 \ell_{3} \ell_{1} & 2 m_{3} m_{1} & 2 n_{3} n_{1} & \ell_{3} m_{1}+\ell_{1} m_{3} & n_{3} \ell_{1}+n_{1} \ell_{3} & m_{3} n_{1}+m_{1} n_{3}  \\
2 \ell_{2} \ell_{3} & 2 m_{2} m_{3} & 2 n_{2} n_{3} & \ell_{2} m_{3}+\ell_{3} m_{2} & n_{2} \ell_{3}+n_{3} \ell_{2} & m_{2} n_{3}+m_{3} n_{2} 
\end{array}\right]\,.
\end{equation}
By using $\tens{R}$, $\tens{M}$ can be represented as
\begin{equation}
    \tens{M} = \tens{R}^T \tens{M}' \tens{R}\,.
\end{equation}
Again, this matrix $\tens{R}$ is a little bit different from that in \citet{xu_modeling_2021}, and this is also due to the ordering of shear, here we assume ``$xy$, $xz$, $yz$''. There is one more interesting property of $\tens{R}$, which is (see off-diagonal $3 \times 3$ blocks)
\begin{equation}
    \tens{R}^{-T} = \left[\begin{array}{cccccc}
\ell_{1}^{2} & m_{1}^{2} & n_{1}^{2} & 2 \ell_{1} m_{1} & 2 n_{1} \ell_{1} & 2 m_{1} n_{1}  \\
\ell_{2}^{2} & m_{2}^{2} & n_{2}^{2} & 2 \ell_{2} m_{2} & 2 n_{2} \ell_{2} & 2 m_{2} n_{2}  \\
\ell_{3}^{2} & m_{3}^{2} & n_{3}^{2} & 2 \ell_{3} m_{3} & 2 n_{3} \ell_{3} & 2 m_{3} n_{3}  \\
\ell_{1} \ell_{2} & m_{1} m_{2} & n_{1} n_{2} & \ell_{1} m_{2}+\ell_{2} m_{1} & n_{1} \ell_{2}+n_{2} \ell_{1} & m_{1} n_{2}+m_{2} n_{1}  \\
\ell_{3} \ell_{1} & m_{3} m_{1} & n_{3} n_{1} & \ell_{3} m_{1}+\ell_{1} m_{3} & n_{3} \ell_{1}+n_{1} \ell_{3} & m_{3} n_{1}+m_{1} n_{3}  \\
\ell_{2} \ell_{3} & m_{2} m_{3} & n_{2} n_{3} & \ell_{2} m_{3}+\ell_{3} m_{2} & n_{2} \ell_{3}+n_{3} \ell_{2} & m_{2} n_{3}+m_{3} n_{2} 
\end{array}\right]\,.
\end{equation}

\section*{Acknowledgments}
This work was supported by the National Natural Science Foundation of China (Nos. 52004321, 52034010, and 12131014), Natural Science Foundation of Shandong Province (No. ZR2020QE116), and Fundamental Research Funds for the Central Universities (Nos. 20CX06025A and 21CX06031A).

% The first author appreciates the PolyU Distinguished Postdoctoral Fellowship, which allows him to continue his research in geomechanics. The authors are grateful to 2 anonymous reviewers for their constructive comments. Their expert reviews have helped to improve the paper substantially.

\bibliographystyle{elsarticle-harv}
\bibliography{ref_short}

\end{document}

